A Realistic Guide to Making Data Available Alongside Code to Improve Reproducibility

Data makes science possible. Sharing data improves visibility, and makes the research process transparent. This increases trust in the work, and allows for independent reproduction of results. However, a large proportion of data from published research is often only available to the original authors. Despite the obvious benefits of sharing data, and scientists' advocating for the importance of sharing data, most advice on sharing data discusses its broader benefits, rather than the practical considerations of sharing. This paper provides practical, actionable advice on how to actually share data alongside research. The key message is sharing data falls on a continuum, and entering it should come with minimal barriers.

==> data/plateid-1678_mjd-53433_fiberid-425_reduction2d-v5_7_0.csv <==
Wavelength,Flux,BestFit,SkyFlux
3801.893,48.513,44.655,14.002
3802.770,54.516,42.890,14.113
3803.645,52.393,47.813,14.142
3804.522,45.273,42.612,14.186
3805.397,51.529,39.659,14.221
3806.273,44.530,44.183,14.349
3807.150,47.122,48.834,14.377
3808.026,44.041,45.978,14.378
3808.904,46.872,45.046,14.372
3809.780,45.936,42.456,14.356
3810.659,47.856,37.379,14.343
3811.536,50.079,38.805,14.312
3812.412,46.418,40.814,14.280
3813.292,48.846,32.359,14.195
3814.169,50.499,38.255,14.052
3815.048,55.586,43.525,13.956
3815.926,47.991,44.545,13.778
3816.806,47.077,46.260,13.562
3817.684,52.632,48.851,13.376
3818.562,51.358,47.848,13.098
3819.443,50.858,47.098,12.766
3820.322,50.902,45.320,12.417
3821.202,40.908,43.264,12.035
3822.082,43.967,43.325,11.735
3822.963,44.373,43.257,11.716
3823.842,45.189,39.611,11.831
3824.724,46.564,40.185,11.387
3825.604,46.361,45.433,10.076
3826.484,48.686,42.004,8.815
3827.366,49.070,37.953,8.855
3828.247,49.539,36.750,10.640
3829.130,52.222,33.367,13.273
3830.011,45.973,41.082,15.507
3830.894,47.380,45.801,16.582
3831.775,49.098,44.329,16.513
3832.657,52.722,42.561,15.471
3833.540,44.210,44.632,14.158
3834.422,47.026,46.027,13.193
3835.307,46.101,38.026,12.673
3836.189,43.192,42.098,12.474
3837.073,49.682,40.651,12.278
3837.956,45.501,36.837,11.969
3838.839,42.878,38.767,11.339
3839.724,47.847,43.110,10.745
3840.608,50.726,42.930,10.520
3841.493,53.371,45.992,11.153
3842.377,50.992,49.382,12.109
3843.263,49.549,41.276,12.970
3844.147,52.320,35.304,13.535
3845.032,54.255,50.138,13.913
3845.918,52.381,42.666,14.246
3846.803,51.385,40.737,14.542
3847.690,47.611,42.640,14.708
3848.575,51.688,41.923,14.873
3849.463,48.283,39.584,14.964
3850.348,46.265,41.428,14.755
3851.234,46.227,46.008,14.256
3852.122,50.163,46.382,13.571
3853.008,53.373,42.326,12.835
3853.897,51.275,38.019,11.956
3854.783,49.637,37.212,11.247
3855.672,46.251,39.877,11.149
3856.559,46.918,41.304,11.477
3857.446,53.197,40.824,11.304
3858.336,48.121,37.973,10.533
3859.223,45.632,38.699,9.433
3860.113,49.318,44.493,8.645
3861.001,48.404,47.543,8.770
3861.892,46.315,41.153,9.993
3862.780,52.479,39.360,11.720
3863.669,50.983,40.430,12.879
3864.560,53.797,44.476,12.948
3865.449,52.964,49.645,12.369
3866.340,52.112,51.585,11.811
3867.230,60.604,52.450,11.708
3868.121,65.615,50.056,12.006
3869.011,64.204,51.242,12.177
3869.901,65.099,52.872,11.701
3870.794,69.249,49.487,10.516
3871.684,72.682,43.153,9.099
3872.577,84.801,46.045,8.284
3873.468,100.527,63.586,8.884
3874.361,113.492,97.478,10.819
3875.252,174.173,161.320,12.734
3876.144,262.619,242.074,13.629
3877.038,324.322,299.342,13.145
3877.930,343.720,327.164,11.608
3878.824,352.671,351.442,10.123
3879.716,363.459,352.310,9.952
3880.611,318.070,299.983,10.789
3881.504,194.840,202.981,10.807
3882.396,104.558,112.513,9.706
3883.292,66.553,65.996,9.151
3884.185,55.869,44.607,9.812
3885.081,53.098,37.551,10.684
3885.975,46.597,36.999,10.710
3886.871,44.377,36.895,10.005
3887.765,50.973,37.112,9.367
3888.659,49.662,45.092,9.388
3889.556,51.194,43.621,9.578
3890.451,57.134,45.952,9.839
3891.348,51.443,52.303,10.552
3892.243,54.979,56.088,11.635
3893.141,61.994,57.122,12.585
3894.036,59.545,62.442,12.914
3894.934,57.588,60.558,12.501
3895.830,60.283,57.304,11.831
3896.726,55.191,54.549,11.727
3897.625,52.991,49.966,12.702
3898.522,51.450,42.597,13.704
3899.421,50.680,36.324,13.570
3900.318,49.624,30.850,13.197
3901.217,48.790,30.699,13.538
3902.115,48.418,31.784,14.075
3903.012,47.188,35.111,13.837
3903.912,47.636,44.783,13.106
3904.810,50.786,47.186,13.294
3905.711,50.831,54.910,14.575
3906.609,54.754,56.471,14.997
3907.510,59.594,55.354,15.446
3908.409,58.893,58.973,17.301
3909.308,58.796,63.798,18.519
3910.210,59.143,57.964,18.339
3911.109,59.928,56.100,18.016
3912.011,60.004,57.140,18.148
3912.911,59.003,59.532,17.984
3913.813,58.074,60.017,17.237
3914.714,57.099,56.563,16.738
3915.614,61.828,58.756,16.241
3916.517,64.921,60.034,15.560
3917.418,54.252,60.712,15.439
3918.322,56.012,59.106,15.441
3919.223,56.505,52.818,14.693
3920.127,56.962,42.923,13.478
3921.029,55.071,36.805,12.753
3921.931,47.005,40.015,12.773
3922.835,52.426,40.677,12.578
3923.737,54.849,38.864,12.036
3924.642,48.171,38.276,11.910
3925.545,49.307,39.308,11.938
3926.450,48.867,44.220,11.505
3927.354,51.381,51.018,10.633
3928.257,58.513,53.621,9.578
3929.163,60.109,56.449,8.668
3930.067,59.678,61.726,8.101
3930.973,66.587,65.272,7.815
3931.877,65.967,68.370,7.452
3932.784,64.474,66.549,6.795
3933.689,63.396,68.168,6.091
3934.594,60.646,73.628,6.062
3935.501,60.615,77.416,6.431
3936.406,67.949,76.174,6.632
3937.314,68.967,75.215,6.757
3938.220,65.692,75.374,7.503
3939.128,66.698,70.617,9.160
3940.034,67.491,68.809,11.052
3940.941,68.598,70.187,12.312
3941.849,60.415,66.062,12.753
3942.756,59.652,68.043,13.182
3943.665,62.691,65.782,13.450
3944.573,60.835,59.897,13.252
3945.482,62.383,57.043,13.100
3946.390,60.138,56.525,13.406
3947.298,53.410,51.072,13.991
3948.208,51.157,44.315,14.314
3949.116,50.053,39.645,14.047
3950.027,55.411,40.513,13.641
3950.936,58.931,44.709,13.636
3951.847,62.069,44.857,13.956
3952.756,53.227,37.743,13.959
3953.665,50.832,37.755,13.518
3954.577,48.655,40.505,13.176
3955.487,47.870,47.118,13.244
3956.399,54.462,52.922,13.445
3957.309,57.917,56.151,13.210
3958.221,56.826,60.857,12.466
3959.132,62.548,65.894,12.538
3960.045,63.280,68.671,13.708
3960.956,59.263,74.425,14.123
3961.867,63.427,73.922,12.686
3962.781,62.176,69.974,10.817
3963.692,62.114,77.714,9.780
3964.606,66.136,82.155,9.438
3965.518,67.225,79.285,9.050
3966.433,67.234,78.651,8.202
3967.345,65.612,78.321,6.958
3968.258,63.543,74.978,5.776
3969.173,66.212,71.691,5.029
3970.086,70.044,70.914,4.889
3971.002,67.942,70.910,5.415
3971.915,65.226,78.068,6.460
3972.831,66.785,80.323,7.886
3973.745,65.969,74.850,9.369
3974.659,61.904,73.631,10.743
3975.576,65.452,69.199,11.942
3976.490,66.543,68.478,12.926
3977.407,62.369,75.647,13.351
3978.322,68.800,75.605,13.271
3979.240,68.687,69.149,13.454
3980.155,67.777,72.393,14.393
3981.071,62.245,66.376,15.434
3981.989,58.389,66.015,15.718
3982.905,57.380,63.146,15.109
3983.823,56.263,61.654,14.430
3984.740,62.257,61.597,14.403
3985.659,57.809,54.504,14.519
3986.576,54.244,49.014,13.797
3987.493,50.926,47.114,13.589
3988.412,50.223,43.544,14.639
3989.330,47.446,43.854,15.575
3990.250,56.006,47.999,15.571
3991.168,63.162,46.429,14.923
3992.088,58.200,41.940,14.611
3993.006,52.922,37.152,14.922
3993.925,46.850,40.679,15.552
3994.846,51.292,46.568,15.581
3995.765,48.403,49.335,14.811
3996.686,56.921,52.712,14.367
3997.606,58.377,58.676,14.124
3998.528,60.193,65.150,14.498
3999.447,62.509,69.171,15.375
4000.368,66.733,70.653,16.173
4001.290,67.852,72.703,16.217
4002.211,65.282,76.739,15.747
4003.133,73.314,75.856,15.620
4004.054,69.686,79.771,15.849
4004.978,71.674,78.128,15.073
4005.899,73.379,77.006,13.876
4006.821,67.554,80.616,14.117
4007.745,66.538,82.764,15.882
4008.666,69.781,86.767,17.327
4009.591,71.631,82.009,17.657
4010.513,70.730,82.157,17.310
4011.438,69.379,85.329,17.408
4012.361,71.043,84.511,17.913
4013.284,72.247,81.376,17.853
4014.209,68.340,82.746,18.079
4015.133,69.697,81.169,18.118
4016.059,70.385,78.670,17.684
4016.983,72.049,79.555,16.753
4017.909,71.095,82.792,15.965
4018.833,70.783,84.141,15.926
4019.758,73.828,87.277,16.687
4020.685,76.189,87.371,17.613
4021.610,80.398,90.963,18.041
4022.537,76.443,94.735,17.436
4023.462,78.448,95.639,16.778
4024.390,87.671,98.692,17.151
4025.316,87.398,106.928,17.250
4026.242,89.081,105.125,16.804
4027.171,80.659,92.247,16.349
4028.097,72.761,83.644,16.525
4029.026,73.253,81.629,17.037
4029.953,68.023,75.643,16.921
4030.882,65.891,80.555,15.786
4031.809,67.375,79.493,14.765
4032.739,67.009,78.368,14.425
4033.667,64.340,78.094,14.385
4034.595,66.332,75.878,14.335
4035.525,72.277,72.699,14.422
4036.453,68.188,73.061,15.042
4037.384,62.596,68.479,16.241
4038.313,64.426,62.658,17.417
4039.244,61.783,59.964,17.768
4040.173,58.965,59.291,17.102
4041.103,60.308,55.973,16.479
4042.035,55.793,51.055,17.340
4042.965,54.893,48.353,18.678
4043.897,57.445,49.478,18.684
4044.827,66.456,57.154,17.861
4045.760,79.191,67.362,18.367
4046.691,86.034,68.981,21.847
4047.622,78.661,59.935,26.435
4048.555,61.284,50.611,27.116
4049.486,50.008,49.122,23.133
4050.420,49.267,47.304,19.828
4051.352,53.446,44.562,19.064
4052.286,55.839,50.840,18.325
4053.218,56.400,54.291,16.934
4054.151,64.954,57.876,16.264
4055.086,64.690,61.204,16.557
4056.019,59.255,64.242,16.493
4056.954,62.123,65.777,15.527
4057.887,64.970,66.008,14.606
4058.823,64.779,72.967,14.696
4059.757,65.478,75.275,15.275
4060.691,65.318,75.702,16.482
4061.627,71.615,75.839,17.336
4062.561,67.810,75.283,16.961
4063.498,71.480,74.847,16.225
4064.433,71.060,76.911,15.935
4065.370,67.466,79.940,16.767
4066.305,68.937,81.555,17.744
4067.241,70.888,82.775,17.489
4068.179,73.158,84.500,16.994
4069.115,70.274,84.007,17.869
4070.053,73.392,77.846,18.428
4070.989,73.721,81.421,17.361
4071.928,68.851,82.089,16.183
4072.865,68.745,80.537,15.845
4073.802,68.366,79.912,15.815
4074.741,71.779,77.859,16.409
4075.679,73.126,80.693,17.406
4076.618,66.783,79.816,17.933
4077.556,69.452,76.759,17.532
4078.497,68.378,75.574,17.258
4079.435,66.283,76.876,17.151
4080.373,69.359,77.501,17.136
4081.314,65.947,76.707,18.059
4082.253,65.919,80.377,18.612
4083.194,68.236,81.080,17.981
4084.134,65.160,77.877,16.582
4085.076,61.188,74.124,15.549
4086.015,62.638,72.275,15.918
4086.955,62.610,72.467,17.150
4087.898,60.859,67.038,17.740
4088.838,62.374,63.988,17.765
4089.781,58.332,58.529,17.437
4090.722,58.223,50.463,17.086
4091.665,56.240,48.643,16.671
4092.606,53.425,43.370,16.070
4093.548,54.833,40.494,15.878
4094.492,61.103,49.017,16.167
4095.434,64.034,60.484,16.000
4096.378,62.083,67.271,15.424
4097.321,66.286,71.461,15.278
4098.265,67.693,69.913,14.951
4099.208,67.116,71.243,14.553
4100.151,69.409,78.291,14.397
4101.097,69.338,80.116,13.701
4102.040,68.714,75.257,12.427
4102.986,69.363,76.173,11.581
4103.930,66.807,78.630,11.870
4104.876,67.683,80.340,12.871
4105.821,74.012,77.680,13.633
4106.768,71.294,75.752,14.160
4107.712,71.739,76.420,14.942
4108.657,72.168,75.286,15.531
4109.605,69.341,77.003,15.504
4110.550,68.649,77.227,15.131
4111.498,68.432,74.393,14.781
4112.444,66.568,73.502,14.848
4113.392,65.360,75.229,15.181
4114.338,67.036,74.545,15.458
4115.285,68.507,75.280,15.931
4116.234,66.971,72.640,16.410
4117.181,67.401,70.086,16.408
4118.130,65.665,71.141,16.322
4119.078,63.766,73.236,15.761
4120.027,61.881,70.071,15.161
4120.975,62.266,64.490,15.225
4121.923,62.394,63.579,15.499
4122.874,60.844,61.310,15.878
4123.822,59.001,56.709,16.292
4124.773,57.566,51.359,16.661
4125.722,56.211,46.308,16.659
4126.673,54.820,45.290,16.603
4127.623,53.305,42.063,16.425
4128.572,56.428,41.477,16.011
4129.524,60.081,48.047,16.247
4130.474,79.874,57.523,15.913
4131.427,81.167,58.819,15.090
4132.377,67.409,50.719,14.871
4133.330,54.058,46.166,15.020
4134.281,48.368,42.004,15.231
4135.232,49.964,42.676,15.569
4136.186,53.300,47.914,16.300
4137.137,56.761,49.060,16.762
4138.091,60.259,52.108,16.836
4139.043,62.763,56.796,16.981
4139.998,63.592,62.461,16.518
4140.950,65.984,64.891,16.916
4141.903,63.942,64.509,16.603
4142.858,65.855,66.511,14.825
4143.811,67.670,66.547,13.403
4144.766,65.391,67.575,13.363
4145.720,66.324,70.132,14.161
4146.676,69.655,72.101,14.912
4147.630,70.339,72.333,15.728
4148.584,69.683,72.425,15.505
4149.541,71.485,74.377,14.615
4150.495,66.847,77.781,14.384
4151.452,72.466,79.363,14.521
4152.407,72.059,77.346,14.625
4153.365,71.777,75.907,14.612
4154.320,75.108,79.934,14.602
4155.276,73.326,79.422,15.019
4156.234,70.178,79.900,15.661
4157.190,72.180,75.236,16.326
4158.149,72.247,71.596,16.391
4159.106,68.578,74.427,16.210
4160.065,71.011,77.539,16.413
4161.022,70.037,75.219,16.858
4161.979,69.497,77.882,17.264
4162.939,72.179,79.907,17.313
4163.896,71.588,80.329,17.600
4164.857,70.557,79.368,18.448
4165.815,73.439,75.624,18.832
4166.775,73.010,74.537,18.064
4167.734,70.406,73.256,17.740
4168.693,66.626,73.212,17.800
4169.654,71.299,74.822,18.067
4170.613,65.723,75.777,18.085
4171.575,68.908,74.663,17.626
4172.535,69.489,77.335,17.052
4173.497,65.681,77.301,16.453
4174.457,68.053,78.436,15.872
4175.417,72.299,79.725,15.322
4176.380,70.649,78.502,15.474
4177.341,71.700,75.926,15.430
4178.304,70.614,75.789,15.722
4179.265,70.455,80.654,16.342
4180.229,68.493,84.044,16.635
4181.191,74.303,83.321,16.491
4182.155,76.864,80.979,15.711
4183.117,74.030,81.594,14.951
4184.079,73.161,85.297,14.669
4185.044,71.796,77.951,14.943
4186.007,68.362,71.574,15.267
4186.972,67.953,72.947,14.871
4187.935,67.011,76.450,13.856
4188.901,68.751,74.146,13.136
4189.865,69.737,75.209,14.196
4190.829,70.051,77.608,15.381
4191.795,70.718,78.654,15.397
4192.759,71.153,77.335,15.376
4193.726,68.440,74.160,15.765
4194.691,69.416,71.588,15.713
4195.658,73.058,73.882,15.021
4196.624,72.306,76.712,14.092
4197.589,69.741,76.226,13.262
4198.557,71.373,75.982,12.867
4199.523,70.124,78.830,12.746
4200.491,73.020,81.751,12.903
4201.457,73.742,82.375,13.796
4202.426,70.874,85.315,13.589
4203.393,73.699,81.591,12.571
4204.360,72.750,77.820,13.085
4205.330,70.466,78.329,13.921
4206.297,71.436,76.241,14.240
4207.267,71.065,77.426,14.753
4208.235,68.935,74.990,15.606
4209.205,70.790,73.135,15.783
4210.174,72.379,75.134,15.253
4211.142,74.978,79.545,14.686
4212.113,69.574,82.309,14.389
4213.082,71.423,82.643,14.449
4214.054,70.400,81.313,14.630
4215.023,74.357,82.248,14.629
4215.995,76.029,81.354,14.312
4216.965,73.383,77.329,13.932
4217.935,72.246,76.146,14.119
4218.908,71.035,76.184,14.444
4219.878,71.092,75.946,13.837
4220.851,70.943,76.452,13.891
4221.822,70.401,77.786,14.691
4222.796,69.665,77.035,14.637
4223.767,69.602,73.893,14.084
4224.739,69.557,81.010,13.764
4225.713,72.417,82.635,13.039
4226.685,71.199,79.301,11.519
4227.660,70.299,77.080,10.287
4228.633,72.493,77.749,10.587
4229.608,70.553,77.868,12.319
4230.581,71.001,77.554,14.206
4231.554,73.873,77.735,15.121
4232.530,76.527,80.817,14.960
4233.504,78.648,82.908,14.086
4234.480,79.107,81.625,13.605
4235.454,74.525,79.685,13.711
4236.431,72.944,75.240,13.432
4237.405,70.639,68.497,12.890
4238.380,69.388,72.652,12.685
4239.357,70.129,76.532,12.845
4240.333,68.959,72.684,12.873
4241.310,69.586,72.123,13.331
4242.286,69.453,69.830,13.994
4243.264,67.250,69.899,13.827
4244.241,70.318,68.925,13.695
4245.217,70.691,70.178,14.109
4246.196,68.439,74.640,14.824
4247.173,68.528,75.766,15.599
4248.152,70.021,72.997,15.748
4249.129,70.093,69.671,14.644
4250.109,68.770,65.286,13.116
4251.087,68.014,65.335,12.767
4252.065,67.647,69.181,14.013
4253.045,66.059,67.475,15.046
4254.024,67.408,64.604,14.777
4255.005,65.185,62.248,13.753
4255.984,67.094,63.306,13.642
4256.965,63.598,63.993,14.431
4257.944,63.786,61.925,15.341
4258.926,62.906,60.561,15.228
4259.906,71.382,59.667,13.710
4260.886,72.719,56.225,12.068
4261.869,61.155,51.311,11.947
4262.849,60.424,49.266,12.766
4263.832,56.149,49.530,13.668
4264.813,58.811,49.008,14.577
4265.796,67.121,60.100,14.911
4266.778,89.756,78.640,14.956
4267.759,112.659,88.232,14.787
4268.743,107.034,81.779,14.442
4269.725,83.891,65.029,13.819
4270.710,61.763,51.246,12.954
4271.692,54.125,47.257,12.303
4272.677,56.081,49.041,11.909
4273.660,57.151,49.698,11.920
4274.644,60.438,50.849,12.292
4275.629,60.300,54.555,12.303
4276.613,59.607,57.668,12.817
4277.599,60.215,59.601,14.216
4278.583,60.813,62.922,14.632
4279.570,68.276,63.826,14.345
4280.554,65.592,65.023,13.801
4281.539,68.743,67.956,13.170
4282.526,69.773,68.707,12.848
4283.511,65.824,69.805,13.281
4284.499,64.835,68.845,13.873
4285.485,64.472,67.011,13.863
4286.473,67.995,66.774,13.213
4287.459,65.937,67.801,12.826
4288.446,67.487,68.210,12.828
4289.434,67.557,72.394,12.635
4290.421,64.838,74.041,12.038
4291.411,68.836,74.129,11.678
4292.398,69.021,72.818,12.018
4293.388,69.454,71.265,12.759
4294.375,69.884,71.798,13.421
4295.363,67.129,70.403,13.754
4296.354,67.085,70.583,13.401
4297.342,68.336,70.425,12.458
4298.333,65.347,69.649,11.650
4299.322,68.286,70.173,10.969
4300.313,68.729,72.388,10.063
4301.303,69.553,71.565,9.752
4302.292,67.803,76.831,9.876
4303.284,70.154,78.708,9.960
4304.274,71.366,77.761,10.132
4305.267,72.400,78.672,10.236
4306.257,74.732,80.634,10.067
4307.250,73.424,82.066,9.946
4308.241,70.086,79.299,10.137
4309.232,72.372,75.326,10.403
4310.226,72.995,71.166,10.120
4311.217,68.836,68.623,10.079
4312.212,65.178,70.824,10.715
4313.204,66.935,73.177,11.284
4314.198,68.947,74.241,12.625
4315.191,69.695,79.847,14.185
4316.183,71.998,82.283,14.648
4317.179,73.152,78.064,14.908
4318.172,71.101,77.085,15.561
4319.168,72.185,77.295,16.019
4320.161,76.296,78.837,15.745
4321.157,71.180,78.825,15.359
4322.152,71.544,77.101,15.059
4323.146,67.592,76.123,14.191
4324.143,71.748,77.075,12.855
4325.137,71.622,75.383,11.351
4326.135,71.014,77.094,10.589
4327.130,70.520,77.845,11.021
4328.128,71.093,78.282,12.300
4329.124,71.806,79.074,13.652
4330.119,71.654,77.744,14.323
4331.118,70.805,79.348,14.240
4332.114,71.059,80.303,14.019
4333.113,73.686,81.021,14.202
4334.110,72.820,80.219,14.122
4335.110,72.471,78.180,13.892
4336.107,71.921,78.110,14.172
4337.107,71.575,78.391,14.020
4338.105,71.804,77.738,13.270
4339.103,68.528,78.832,12.496
4340.103,64.878,77.621,11.635
4341.102,68.223,71.905,11.137
4342.103,70.650,68.262,11.359
4343.101,69.682,72.146,11.983
4344.103,71.134,73.282,12.635
4345.102,66.685,73.157,13.223
4346.102,69.054,73.089,13.572
4347.104,70.402,73.214,14.033
4348.104,70.109,74.490,14.895
4349.107,69.931,76.557,15.619
4350.107,71.768,75.012,15.679
4351.110,69.545,77.420,14.791
4352.111,68.420,79.232,13.067
4353.113,69.417,75.897,12.192
4354.116,72.019,74.357,12.696
4355.118,74.188,78.474,13.269
4356.122,71.654,75.629,13.791
4357.125,68.123,74.263,17.087
4358.129,70.405,75.315,26.229
4359.132,72.474,76.091,38.183
4360.135,70.602,77.722,39.378
4361.140,73.638,77.898,28.146
4362.143,71.748,77.978,20.252
4363.149,76.698,79.546,17.047
4364.153,73.913,80.282,16.183
4365.159,69.159,78.826,15.628
4366.164,72.057,76.876,15.091
4367.168,71.995,72.933,14.853
4368.175,66.061,71.788,14.816
4369.180,68.130,71.992,14.509
4370.187,69.663,72.398,14.312
4371.193,67.583,73.560,14.159
4372.201,72.351,75.132,14.112
4373.207,69.902,72.947,14.280
4374.213,72.985,74.606,13.975
4375.221,68.136,77.971,13.501
4376.228,71.540,77.423,13.440
4377.237,73.186,74.484,14.165
4378.244,71.556,77.171,14.741
4379.254,72.749,79.770,14.730
4380.261,73.028,77.756,14.617
4381.269,71.322,78.118,14.527
4382.279,71.335,79.449,13.946
4383.287,68.918,78.719,12.435
4384.298,72.357,77.688,10.731
4385.307,73.232,73.738,10.117
4386.318,73.101,73.605,11.141
4387.327,69.951,73.868,12.658
4388.336,73.416,74.526,13.423
4389.348,69.674,76.621,13.242
4390.358,69.134,78.372,12.824
4391.370,72.361,79.534,12.859
4392.381,71.339,76.560,13.108
4393.393,70.691,79.403,13.253
4394.404,70.890,80.671,13.241
4395.415,67.784,72.644,13.250
4396.429,69.395,64.725,13.332
4397.440,67.032,67.015,13.592
4398.454,63.347,68.672,13.965
4399.466,66.519,70.472,14.165
4400.480,70.716,73.513,14.074
4401.493,67.610,77.018,14.002
4402.505,68.545,79.800,14.392
4403.520,68.026,80.035,14.741
4404.534,67.690,77.738,14.494
4405.549,70.939,74.776,14.013
4406.563,69.245,71.809,14.086
4407.579,67.572,71.288,14.936
4408.593,73.425,74.585,15.547
4409.607,71.127,70.299,15.476
4410.624,70.395,73.518,16.100
4411.638,71.768,77.970,16.520
4412.656,71.086,76.920,16.580
4413.671,69.688,74.028,16.694
4414.689,71.405,76.927,16.163
4415.704,71.152,74.698,15.093
4416.723,71.408,76.122,15.059
4417.739,71.642,74.048,15.587
4418.755,71.139,71.354,15.450
4419.774,72.666,71.695,15.429
4420.791,70.876,69.984,16.558
4421.810,68.132,67.882,17.181
4422.827,71.188,69.414,16.226
4423.847,67.449,71.055,15.060
4424.865,71.893,73.082,14.979
4425.883,67.816,75.572,15.563
4426.903,70.661,75.370,15.893
4427.922,69.274,74.942,16.122
4428.943,70.903,74.159,15.792
4429.962,73.015,75.618,14.908
4430.983,70.176,74.340,14.258
4432.003,69.001,68.743,14.513
4433.022,71.124,67.082,15.034
4434.044,69.221,70.404,14.965
4435.064,68.145,73.115,14.168
4436.087,69.906,75.113,13.404
4437.108,73.229,76.355,13.468
4438.131,72.542,76.490,14.728
4439.152,67.941,76.331,15.919
4440.173,72.455,76.989,16.180
4441.197,72.104,73.258,15.612
4442.219,67.608,68.331,14.509
4443.243,68.032,67.591,13.765
4444.265,68.949,68.675,13.830
4445.290,66.983,65.227,14.340
4446.313,67.184,70.951,14.880
4447.336,66.938,70.304,15.269
4448.361,65.431,70.599,14.884
4449.384,70.489,74.108,14.483
4450.410,68.631,77.761,14.756
4451.434,67.475,78.866,14.987
4452.461,70.331,72.344,14.327
4453.485,67.703,72.271,14.179
4454.510,69.365,73.149,13.490
4455.537,67.343,72.019,12.487
4456.562,67.349,71.433,12.370
4457.589,67.808,73.348,12.732
4458.615,67.911,73.863,13.003
4459.643,70.860,73.542,13.056
4460.669,71.224,73.768,12.703
4461.695,72.331,71.889,12.612
4462.724,67.142,68.060,12.843
4463.751,67.794,66.729,13.071
4464.780,66.466,63.121,13.910
4465.807,64.344,65.589,14.292
4466.837,67.392,70.878,14.384
4467.864,66.139,71.732,14.224
4468.892,66.211,69.480,14.054
4469.923,65.164,72.971,13.539
4470.951,65.298,73.092,12.781
4471.982,68.372,69.031,12.790
4473.011,68.269,65.414,13.384
4474.042,65.326,66.006,13.953
4475.072,65.446,67.366,14.461
4476.101,65.311,63.753,14.868
4477.133,67.611,68.495,14.744
4478.163,66.050,69.762,14.722
4479.196,68.106,69.959,14.100
4480.226,66.819,71.692,13.423
4481.259,65.986,70.926,12.955
4482.290,65.773,64.396,12.512
4483.322,66.204,68.444,13.026
4484.355,64.188,69.432,14.073
4485.387,64.009,69.010,14.794
4486.421,64.695,67.669,14.963
4487.453,63.332,64.898,14.804
4488.488,65.346,64.217,14.305
4489.521,69.105,68.466,13.616
4490.554,68.472,67.399,13.158
4491.589,68.239,67.789,13.645
4492.622,66.106,70.022,14.552
4493.658,66.073,69.438,14.785
4494.692,67.680,65.922,14.349
4495.729,64.930,66.222,14.076
4496.763,64.472,66.807,14.426
4497.800,66.887,62.214,14.687
4498.834,65.150,59.073,14.711
4499.869,63.088,60.491,14.926
4500.907,63.645,58.303,14.937
4501.943,65.791,58.913,14.652
4502.981,67.388,62.130,14.433
4504.017,63.353,63.470,14.840
4505.055,62.821,61.592,15.107
4506.092,64.530,59.210,14.944
4507.128,64.685,59.041,14.819
4508.168,65.664,56.440,15.009
4509.205,65.475,56.637,14.793
4510.244,62.409,53.571,14.575
4511.282,62.526,49.384,14.970
4512.322,60.311,49.552,15.093
4513.360,66.766,58.693,14.619
4514.399,97.034,90.763,14.449
4515.440,147.894,127.990,14.438
4516.478,184.619,140.569,14.325
4517.520,162.512,119.060,14.169
4518.559,96.863,80.888,14.177
4519.601,66.101,56.045,13.678
4520.641,56.097,45.176,13.987
4521.681,56.301,45.537,14.845
4522.724,59.424,48.394,14.922
4523.764,61.348,51.917,14.972
4524.807,59.135,56.074,14.371
4525.848,58.480,56.942,13.979
4526.892,63.423,54.076,13.718
4527.933,64.755,51.931,13.318
4528.975,66.172,53.280,13.289
4530.019,66.284,56.880,13.510
4531.061,65.515,60.953,13.651
4532.106,68.191,65.401,13.910
4533.149,67.994,68.478,14.433
4534.194,68.662,69.104,14.586
4535.237,70.519,66.903,14.069
4536.280,71.823,65.448,13.706
4537.327,70.274,67.610,13.904
4538.370,71.603,71.332,15.106
4539.417,72.931,73.351,15.216
4540.461,73.717,74.247,15.014
4541.508,73.108,73.449,14.482
4542.553,72.293,70.596,14.442
4543.598,69.654,67.568,15.331
4544.646,67.882,67.348,15.585
4545.691,67.474,67.243,14.814
4546.739,68.880,67.975,14.522
4547.785,70.216,67.995,14.782
4548.834,67.535,67.979,14.629
4549.881,70.263,68.382,13.805
4550.927,68.412,67.407,13.045
4551.977,69.877,65.932,13.587
4553.024,69.276,66.354,14.429
4554.074,69.667,69.560,14.335
4555.121,70.003,72.736,13.846
4556.172,68.230,73.538,13.546
4557.220,71.573,73.437,13.420
4558.268,68.833,73.736,14.276
4559.319,67.328,69.362,14.868
4560.368,67.618,64.161,14.529
4561.420,64.461,61.402,14.467
4562.469,62.997,60.926,14.818
4563.521,65.533,61.373,14.261
4564.571,66.415,64.481,14.147
4565.621,64.035,64.180,13.790
4566.674,63.514,64.978,12.898
4567.725,65.098,67.645,13.824
4568.778,67.450,69.022,14.289
4569.829,71.320,67.952,14.450
4570.883,67.522,68.717,14.617
4571.934,70.516,68.470,14.149
4572.989,69.935,66.424,13.614
4574.041,71.273,67.215,13.461
4575.093,70.792,69.912,13.867
4576.148,71.292,66.383,14.133
4577.201,70.965,66.432,14.208
4578.256,67.510,68.536,14.578
4579.309,68.307,67.994,14.612
4580.365,70.316,67.317,13.615
4581.419,68.415,69.337,13.198
4582.473,69.623,70.784,13.953
4583.530,68.293,70.303,13.844
4584.584,69.913,69.497,13.513
4585.641,66.769,68.029,13.161
4586.696,69.162,67.235,12.881
4587.754,67.315,69.329,13.218
4588.809,69.796,73.183,13.932
4589.865,71.515,71.013,14.045
4590.923,70.139,73.079,14.000
4591.980,67.763,71.182,13.752
4593.038,67.244,65.812,13.452
4594.095,68.684,63.561,13.426
4595.154,68.923,64.321,13.299
4596.212,67.546,60.320,13.026
4597.269,67.043,64.962,13.100
4598.329,67.051,68.925,13.251
4599.387,67.668,68.961,13.194
4600.447,67.176,68.477,13.313
4601.506,68.035,68.543,13.021
4602.567,64.700,68.037,12.515
4603.626,66.099,67.133,12.793
4604.685,67.116,64.156,12.969
4605.747,66.238,63.340,12.878
4606.806,67.599,66.621,12.908
4607.868,67.832,67.637,12.839
4608.928,65.248,65.333,13.089
4609.991,67.103,64.700,13.891
4611.052,68.084,65.962,14.380
4612.113,66.336,66.906,13.895
4613.176,66.406,66.204,13.353
4614.237,64.470,64.797,13.409
4615.301,68.799,63.841,13.512
4616.363,69.070,66.099,13.349
4617.428,69.882,68.823,13.164
4618.490,66.149,69.840,13.582
4619.552,68.718,69.837,13.420
4620.618,65.548,70.251,13.082
4621.681,70.305,67.554,13.676
4622.746,66.375,66.193,13.930
4623.810,63.900,63.641,13.644
4624.876,66.810,62.510,13.559
4625.940,68.078,65.653,13.585
4627.004,69.758,69.266,13.488
4628.071,71.124,69.707,13.461
4629.136,69.510,67.840,13.715
4630.203,69.478,68.211,13.631
4631.268,71.482,69.714,13.179
4632.336,70.169,69.682,13.385
4633.402,67.227,68.590,13.242
4634.468,70.578,65.463,13.328
4635.537,68.084,64.999,13.760
4636.603,67.575,67.773,13.359
4637.672,66.754,68.114,12.925
4638.739,69.018,65.852,13.025
4639.809,65.565,68.397,12.532
4640.876,66.653,65.337,12.503
4641.944,69.110,66.603,13.043
4643.014,69.495,68.313,13.462
4644.082,68.839,68.490,13.425
4645.153,68.005,68.084,13.060
4646.222,68.213,66.978,12.504
4647.293,69.227,66.442,11.941
4648.362,68.432,66.573,11.646
4649.432,67.274,64.584,11.819
4650.504,68.260,64.413,12.503
4651.574,68.508,68.230,13.106
4652.646,75.741,70.145,12.975
4653.717,69.684,71.043,12.669
4654.790,73.521,70.002,12.493
4655.861,69.489,70.371,12.545
4656.934,69.603,71.707,12.916
4658.006,69.652,72.195,13.498
4659.077,69.392,71.253,14.228
4660.152,65.506,64.962,14.714
4661.224,66.118,63.970,14.781
4662.299,65.675,61.206,14.736
4663.371,64.336,59.514,14.404
4664.446,66.204,63.213,14.045
4665.520,68.388,66.135,13.969
4666.593,68.415,69.247,13.762
4667.669,67.684,69.449,13.251
4668.743,71.434,71.193,12.806
4669.819,71.601,71.086,13.161
4670.894,66.312,66.748,14.423
4671.971,68.787,65.515,14.726
4673.046,69.270,67.589,14.325
4674.121,70.360,66.393,14.227
4675.198,67.754,68.540,14.144
4676.274,66.847,71.716,14.309
4677.352,68.201,70.481,14.399
4678.428,66.491,67.847,14.084
4679.507,70.397,69.164,13.429
4680.584,70.215,73.148,13.233
4681.660,68.688,73.316,13.463
4682.740,68.442,71.085,13.790
4683.817,69.188,69.165,13.893
4684.897,69.633,66.423,14.028
4685.975,68.347,70.909,13.872
4687.056,71.229,74.331,13.500
4688.134,71.714,73.385,13.609
4689.212,68.072,71.443,13.410
4690.294,67.540,71.075,12.977
4691.373,72.340,70.609,12.827
4692.454,70.737,73.144,12.900
4693.534,72.517,69.753,13.538
4694.616,69.239,68.992,13.311
4695.696,70.054,70.638,13.207
4696.777,72.102,69.684,13.733
4697.860,73.118,68.300,13.289
4698.940,72.935,70.030,12.558
4700.024,71.268,66.429,12.435
4701.105,69.816,64.488,12.555
4702.189,70.806,67.291,12.554
4703.271,71.923,69.372,12.325
4704.353,70.541,65.671,12.132
4705.438,68.575,68.694,12.258
4706.520,68.368,69.969,12.389
4707.606,69.434,68.414,12.566
4708.689,68.977,66.812,12.545
4709.774,69.674,66.707,12.563
4710.858,68.230,66.408,12.607
4711.942,71.381,64.069,13.214
4713.028,70.974,61.596,13.283
4714.112,68.244,62.642,12.540
4715.199,64.588,66.941,12.246
4716.284,67.484,68.433,12.190
4717.372,66.465,62.139,12.505
4718.457,67.472,62.993,13.147
4719.542,67.571,67.799,13.425
4720.631,67.928,70.638,13.268
4721.717,70.903,70.675,12.925
4722.805,70.316,69.708,12.780
4723.892,68.624,68.320,13.059
4724.981,69.302,66.572,13.594
4726.068,67.189,66.546,13.810
4727.155,66.593,66.511,13.431
4728.246,69.916,66.493,12.516
4729.333,68.722,67.496,12.147
4730.424,69.514,68.770,12.437
4731.512,70.563,68.343,12.155
4732.603,67.064,65.860,12.330
4733.692,67.834,63.221,12.430
4734.781,67.408,62.071,12.200
4735.873,68.095,63.365,12.792
4736.962,66.493,66.369,12.764
4738.054,66.469,66.137,12.787
4739.144,65.597,65.022,13.438
4740.237,68.841,63.711,13.696
4741.328,68.295,65.141,13.311
4742.421,67.585,68.332,13.037
4743.512,70.714,66.671,13.169
4744.603,70.575,67.051,13.264
4745.697,71.406,72.296,13.105
4746.789,71.988,73.536,13.108
4747.884,67.691,68.532,13.147
4748.976,70.578,63.626,12.897
4750.071,68.078,65.215,12.560
4751.164,70.458,66.561,12.685
4752.257,69.700,68.342,12.933
4753.353,72.579,69.033,12.704
4754.446,70.302,70.510,12.698
4755.543,70.424,71.857,12.587
4756.637,70.290,67.272,12.474
4757.734,70.016,65.486,12.250
4758.828,68.264,67.888,11.844
4759.923,71.709,67.956,12.085
4761.020,69.231,66.061,12.591
4762.116,70.235,66.377,12.500
4763.214,71.156,68.865,11.978
4764.310,71.433,69.355,11.950
4765.408,69.966,65.065,12.174
4766.504,65.922,64.057,11.978
4767.601,67.042,64.615,11.627
4768.700,69.991,62.573,11.854
4769.797,67.821,62.416,12.099
4770.897,69.263,65.233,12.316
4771.995,71.099,67.387,12.298
4773.095,70.220,68.888,12.018
4774.193,71.762,68.128,12.187
4775.292,68.431,66.001,12.655
4776.393,66.606,66.964,12.595
4777.492,71.439,64.101,12.507
4778.593,70.228,64.507,13.014
4779.693,67.577,65.571,13.362
4780.795,71.236,64.676,13.220
4781.895,66.476,64.260,12.763
4782.995,70.004,67.898,12.368
4784.098,69.885,66.964,12.241
4785.198,68.623,66.269,12.069
4786.302,70.456,65.791,12.017
4787.403,68.512,66.923,12.282
4788.507,68.195,69.915,12.565
4789.608,70.560,70.495,12.221
4790.710,70.759,68.358,11.795
4791.815,69.429,68.073,12.197
4792.917,68.399,69.938,12.924
4794.022,69.786,70.888,12.890
4795.125,72.144,70.020,12.766
4796.231,71.620,70.447,12.790
4797.334,70.819,69.580,12.692
4798.438,69.540,69.137,12.557
4799.545,72.798,67.175,12.077
4800.649,73.335,66.131,11.611
4801.756,70.543,67.141,12.103
4802.860,69.786,66.193,12.130
4803.968,70.960,68.965,12.353
4805.073,73.326,67.409,12.840
4806.178,67.448,66.250,12.376
4807.287,71.045,68.563,12.050
4808.393,70.658,71.321,11.964
4809.501,68.442,70.310,12.033
4810.608,71.950,70.543,12.210
4811.717,71.087,69.860,12.238
4812.824,69.870,69.264,12.337
4813.931,71.137,69.227,12.500
4815.041,71.926,68.705,12.592
4816.149,70.063,67.292,12.949
4817.260,67.237,68.627,13.650
4818.368,68.898,68.719,13.646
4819.479,70.935,68.709,13.328
4820.588,70.040,68.504,13.787
4821.697,67.502,67.926,14.095
4822.809,69.375,68.652,13.525
4823.918,72.231,68.116,13.045
4825.030,71.117,68.385,12.903
4826.140,71.263,67.457,13.048
4827.253,69.711,66.877,13.414
4828.364,70.560,68.434,13.679
4829.477,68.836,69.793,13.465
4830.588,69.089,71.565,13.154
4831.699,68.997,73.189,13.075
4832.814,73.527,72.046,13.110
4833.925,69.455,68.161,13.400
4835.040,69.448,64.423,13.622
4836.152,71.494,63.729,13.289
4837.268,71.477,64.286,12.887
4838.380,68.134,66.986,13.026
4839.493,67.390,68.571,13.231
4840.609,69.855,68.170,13.046
4841.723,68.467,67.807,12.879
4842.840,67.475,68.743,12.804
4843.954,70.431,67.100,12.696
4845.071,70.744,65.384,12.509
4846.185,71.644,68.504,12.489
4847.300,73.930,71.612,12.871
4848.418,71.603,70.027,12.818
4849.533,72.159,69.632,12.140
4850.652,72.506,71.216,11.744
4851.767,70.243,69.455,11.743
4852.886,69.494,68.343,12.242
4854.003,68.970,66.984,12.462
4855.119,70.380,64.155,11.888
4856.239,69.329,64.338,11.066
4857.356,67.081,63.432,10.522
4858.476,67.251,64.712,10.633
4859.594,65.570,66.055,10.429
4860.714,68.657,69.085,10.193
4861.833,69.337,72.302,10.284
4862.951,67.421,68.704,10.467
4864.072,68.400,71.699,10.165
4865.191,67.654,71.968,9.993
4866.313,68.145,71.633,10.492
4867.433,70.117,70.471,10.892
4868.555,71.346,68.168,11.188
4869.675,70.278,69.193,11.709
4870.796,69.080,69.201,11.845
4871.919,70.317,69.656,10.899
4873.039,71.280,72.490,10.083
4874.163,71.307,74.487,10.384
4875.284,71.370,73.620,10.897
4876.409,73.213,73.947,11.174
4877.531,72.360,73.203,11.426
4878.653,72.278,70.889,11.541
4879.778,70.740,70.995,11.809
4880.900,71.104,71.255,11.997
4882.026,69.646,69.913,12.231
4883.149,70.308,71.594,12.406
4884.275,69.081,70.474,12.298
4885.398,69.352,71.901,12.162
4886.522,69.409,71.983,11.779
4887.649,70.263,69.935,11.208
4888.774,68.159,67.830,11.581
4889.901,70.118,66.205,11.779
4891.026,69.077,67.535,11.284
4892.154,68.175,67.608,10.948
4893.279,69.757,66.311,11.139
4894.405,68.363,65.371,11.574
4895.533,67.804,66.526,12.088
4896.660,67.819,68.847,12.491
4897.789,68.103,64.941,12.400
4898.916,67.618,65.567,12.107
4900.045,68.131,67.462,12.087
4901.172,68.993,67.309,11.898
4902.300,68.051,66.647,11.824
4903.430,67.686,68.197,12.203
4904.558,68.377,68.417,11.908
4905.689,68.383,65.585,11.979
4906.818,66.151,66.739,12.481
4907.950,68.594,68.369,12.097
4909.079,69.639,66.856,12.061
4910.208,70.964,69.331,11.805
4911.340,68.392,68.116,11.283
4912.470,72.384,68.699,11.385
4913.603,67.604,68.520,11.751
4914.733,70.199,67.847,11.723
4915.867,71.247,68.956,12.310
4916.997,68.950,70.127,12.565
4918.131,68.304,67.609,11.928
4919.263,67.562,66.234,11.425
4920.394,67.513,64.923,10.248
4921.529,66.539,63.612,9.651
4922.661,68.003,63.889,10.254
4923.796,66.815,65.917,10.703
4924.929,69.119,67.680,11.008
4926.065,69.990,68.958,11.345
4927.198,69.520,68.503,11.618
4928.331,67.226,68.058,11.603
4929.468,68.632,68.839,11.603
4930.602,67.957,67.723,11.599
4931.739,68.065,64.406,11.527
4932.873,69.036,64.698,11.628
4934.011,68.859,65.532,11.509
4935.146,68.938,65.741,11.029
4936.281,68.028,66.395,11.052
4937.420,66.905,67.456,11.508
4938.556,65.653,70.370,11.654
4939.694,68.238,67.194,11.303
4940.831,71.804,65.121,11.055
4941.970,70.111,67.102,11.297
4943.107,69.588,68.100,11.815
4944.244,68.233,64.341,11.902
4945.384,68.050,66.806,11.599
4946.522,69.116,67.050,11.315
4947.663,68.169,64.138,11.274
4948.801,66.885,63.112,11.737
4949.942,68.979,65.501,11.737
4951.081,65.165,65.476,11.894
4952.220,66.078,66.033,11.889
4953.362,67.772,65.210,11.834
4954.501,67.138,63.696,12.207
4955.644,64.479,62.339,12.102
4956.784,68.298,61.504,11.672
4957.927,66.665,61.421,10.905
4959.067,69.674,61.707,10.187
4960.208,68.150,66.282,10.950
4961.352,66.246,67.048,11.869
4962.493,69.642,65.608,11.860
4963.638,72.852,67.114,12.069
4964.779,66.441,67.506,12.005
4965.924,66.101,66.191,11.813
4967.067,66.936,67.515,12.213
4968.209,68.629,69.508,12.521
4969.355,70.006,69.908,12.375
4970.498,67.312,68.866,12.241
4971.644,66.823,68.428,12.456
4972.788,65.720,69.370,12.972
4973.935,66.252,68.441,13.138
4975.079,70.027,66.167,13.015
4976.224,67.864,65.245,13.641
4977.371,66.155,66.636,13.956
4978.516,66.351,67.233,13.701
4979.664,66.919,65.123,13.829
4980.810,68.311,65.551,14.267
4981.958,68.237,68.440,14.003
4983.104,64.447,68.031,14.271
4984.251,67.775,63.686,13.591
4985.400,68.732,65.057,13.272
4986.547,69.410,68.065,14.055
4987.697,67.390,70.018,13.950
4988.844,70.202,69.519,14.336
4989.995,69.168,69.084,13.575
4991.143,68.191,69.068,12.870
4992.291,72.268,65.160,12.879
4993.442,66.249,65.853,12.882
4994.591,68.264,65.732,12.701
4995.743,67.147,64.692,12.539
4996.892,69.181,64.320,12.436
4998.044,70.072,64.794,12.474
4999.194,66.217,64.819,12.198
5000.344,65.636,64.551,11.872
5001.497,66.332,62.330,11.422
5002.648,66.344,61.998,11.004
5003.801,68.250,64.881,11.047
5004.952,66.939,66.700,11.217
5006.106,68.220,62.821,11.131
5007.258,66.700,64.262,10.799
5008.413,65.894,66.713,10.624
5009.565,65.834,65.689,11.014
5010.717,66.494,65.107,11.284
5011.873,68.142,67.898,10.983
5013.026,66.042,68.005,10.594
5014.182,67.343,68.927,10.196
5015.335,68.283,69.550,10.253
5016.492,68.263,65.953,10.901
5017.646,68.098,63.221,10.839
5018.800,67.130,64.708,10.299
5019.958,65.856,62.327,10.414
5021.112,64.250,62.304,10.842
5022.270,67.295,62.487,11.016
5023.426,66.149,65.015,10.677
5024.584,65.786,66.442,10.280
5025.740,68.375,64.307,10.595
5026.896,67.229,63.836,10.684
5028.055,65.123,58.690,10.529
5029.212,66.153,58.581,10.831
5030.372,66.666,62.058,10.689
5031.529,63.487,65.075,10.979
5032.689,65.396,65.724,11.306
5033.847,65.840,64.067,11.080
5035.005,63.892,60.646,11.255
5036.166,62.906,61.468,10.717
5037.325,63.139,61.850,10.003
5038.486,64.673,61.853,10.483
5039.645,66.959,63.288,10.485
5040.807,67.705,62.331,9.718
5041.967,65.320,61.555,9.370
5043.127,64.772,60.123,9.374
5044.290,64.903,59.199,9.763
5045.450,64.818,58.203,10.745
5046.614,66.689,56.698,11.151
5047.775,64.046,56.449,11.162
5048.939,65.949,54.708,10.885
5050.100,64.926,53.614,10.339
5051.262,67.293,50.624,10.357
5052.427,69.171,50.146,10.452
5053.589,73.194,56.664,10.445
5054.754,87.290,73.944,10.397
5055.917,133.913,141.239,10.695
5057.083,272.730,242.340,11.024
5058.247,412.721,300.701,10.975
5059.410,373.442,268.913,10.613
5060.577,208.449,169.862,10.793
5061.741,100.673,87.619,10.954
5062.908,69.222,58.421,10.933
5064.073,61.451,51.377,11.017
5065.241,59.766,49.238,10.780
5066.406,59.086,50.400,10.470
5067.572,57.558,53.075,10.538
5068.740,58.805,49.548,10.674
5069.906,61.392,51.500,10.621
5071.075,60.482,54.150,10.804
5072.242,60.088,55.421,10.796
5073.412,60.724,55.874,10.535
5074.579,62.032,56.521,10.614
5075.746,64.917,57.935,10.783
5076.917,62.425,60.776,10.909
5078.084,60.817,61.887,10.835
5079.255,64.279,61.138,10.486
5080.424,64.957,59.515,10.263
5081.595,64.201,58.294,10.285
5082.764,62.750,58.455,10.556
5083.934,63.736,58.117,11.049
5085.106,64.843,58.070,11.426
5086.276,64.020,56.903,11.621
5087.449,65.608,57.465,12.080
5088.619,63.983,59.781,12.290
5089.793,62.294,56.529,11.814
5090.964,62.403,57.479,11.396
5092.135,65.471,60.790,11.052
5093.309,69.286,64.337,10.588
5094.481,69.053,66.446,10.809
5095.655,70.428,66.687,11.057
5096.828,67.575,66.017,10.833
5098.003,67.921,62.392,10.434
5099.176,64.990,62.751,10.056
5100.352,66.945,63.497,10.012
5101.525,67.359,63.949,10.404
5102.699,65.991,65.153,10.957
5103.875,68.069,64.533,10.508
5105.049,66.790,66.343,10.488
5106.227,65.100,66.105,10.677
5107.401,65.599,63.821,10.276
5108.579,65.205,61.693,10.150
5109.754,67.984,61.386,10.078
5110.930,65.158,62.940,9.847
5112.108,66.014,65.918,10.281
5113.284,70.338,66.627,10.780
5114.463,65.214,68.078,10.736
5115.640,67.789,68.370,10.642
5116.820,67.567,65.325,10.653
5117.997,64.061,63.298,10.465
5119.174,63.471,57.565,10.326
5120.355,63.493,56.380,10.788
5121.533,63.368,57.816,10.613
5122.714,64.762,59.742,10.237
5123.892,66.976,60.321,10.019
5125.074,63.157,57.738,9.572
5126.253,67.687,64.700,9.217
5127.432,68.254,69.492,9.534
5128.614,68.329,71.139,9.863
5129.794,66.531,70.336,9.921
5130.977,65.601,67.918,9.982
5132.157,66.771,66.849,10.437
5133.341,65.911,63.114,10.778
5134.522,66.742,61.881,10.557
5135.703,65.573,62.656,10.688
5136.887,64.435,62.432,10.766
5138.069,64.924,60.327,10.391
5139.254,67.560,60.106,10.347
5140.436,67.407,65.024,10.326
5141.621,67.217,65.439,10.170
5142.804,70.003,66.553,10.590
5143.987,70.520,69.334,10.857
5145.174,70.211,69.959,10.847
5146.357,69.682,68.965,10.910
5147.544,70.101,68.407,10.735
5148.728,73.647,69.918,10.855
5149.915,74.195,69.169,11.244
5151.100,74.986,68.480,11.445
5152.285,75.121,70.879,11.355
5153.473,77.892,70.904,11.425
5154.659,76.177,71.111,11.825
5155.847,80.685,75.270,11.977
5157.034,88.189,85.723,11.701
5158.223,107.476,102.972,11.298
5159.409,145.431,120.573,10.774
5160.596,153.551,123.145,10.525
5161.786,122.853,106.399,10.543
5162.974,89.203,86.606,10.447
5164.164,74.220,75.374,10.165
5165.352,68.880,71.139,9.868
5166.544,69.406,67.519,9.498
5167.732,68.579,64.741,8.692
5168.921,65.602,65.587,7.981
5170.113,66.249,66.373,8.316
5171.302,67.134,65.253,8.868
5172.495,66.741,64.544,8.444
5173.685,67.343,65.807,7.697
5174.878,69.210,66.070,8.069
5176.068,67.236,67.883,9.311
5177.259,67.344,67.714,9.967
5178.453,67.063,66.510,10.064
5179.644,67.673,65.367,9.975
5180.838,66.741,64.170,9.850
5182.030,63.829,62.878,9.685
5183.225,64.394,62.177,8.950
5184.418,64.956,61.506,7.819
5185.610,67.374,62.200,7.487
5186.806,68.373,63.335,8.793
5187.999,68.355,64.588,10.492
5189.196,69.475,68.333,11.151
5190.389,70.019,67.676,11.080
5191.586,68.668,69.046,10.646
5192.781,69.994,66.145,9.941
5193.978,71.190,62.955,9.777
5195.173,72.296,65.935,10.101
5196.368,75.693,67.154,10.111
5197.566,75.639,67.811,9.983
5198.762,77.967,70.604,10.455
5199.961,81.269,71.025,10.991
5201.157,83.203,69.050,11.083
5202.357,86.027,68.946,11.074
5203.553,91.220,72.678,11.215
5204.750,98.420,79.604,11.033
5205.951,111.079,93.723,10.083
5207.148,143.214,129.066,9.209
5208.349,227.147,180.862,9.312
5209.547,331.025,219.832,9.797
5210.748,327.450,209.717,10.060
5211.947,212.476,154.579,10.084
5213.146,117.676,105.669,10.218
5214.348,84.634,80.976,10.421
5215.548,73.470,71.856,10.141
5216.751,70.031,66.425,9.682
5217.951,71.711,65.552,9.987
5219.154,71.898,66.450,10.470
5220.355,69.113,66.133,10.759
5221.556,64.939,63.669,10.988
5222.760,62.606,62.293,10.880
5223.961,62.417,64.483,11.090
5225.166,64.464,66.484,11.363
5226.368,65.491,66.445,10.687
5227.573,66.407,67.639,9.464
5228.776,68.169,67.429,8.967
5229.978,66.429,66.061,9.331
5231.184,65.498,66.100,9.912
5232.388,66.992,67.001,10.274
5233.594,68.784,67.124,10.330
5234.798,66.692,66.213,9.989
5236.006,65.254,65.536,9.687
5237.210,67.604,68.372,9.991
5238.415,66.147,72.677,10.742
5239.623,66.979,68.554,11.527
5240.828,66.745,65.264,11.729
5242.037,65.585,63.333,10.912
5243.243,65.572,61.551,10.132
5244.452,65.634,61.887,9.993
5245.658,64.913,63.343,10.014
5246.865,64.850,59.771,10.268
5248.075,66.252,65.203,10.127
5249.282,67.532,69.458,9.958
5250.493,67.048,69.765,10.181
5251.701,66.436,68.965,10.384
5252.912,65.183,67.857,10.432
5254.120,66.928,63.221,10.050
5255.329,66.676,63.084,10.198
5256.541,64.764,65.213,11.230
5257.750,68.024,66.032,11.859
5258.962,68.206,65.561,11.750
5260.172,67.668,65.641,10.953
5261.385,69.521,66.738,10.315
5262.595,70.660,69.713,9.928
5263.806,68.373,68.283,9.142
5265.020,67.658,69.515,8.540
5266.231,70.131,72.800,8.489
5267.446,69.889,71.611,8.543
5268.657,66.783,67.456,8.801
5269.872,66.538,66.214,8.996
5271.085,65.541,66.263,8.750
5272.297,66.632,66.162,8.909
5273.513,67.395,66.893,9.427
5274.726,67.352,68.501,9.609
5275.942,68.292,67.691,10.185
5277.156,68.525,67.051,10.818
5278.373,65.702,66.524,10.825
5279.587,65.540,67.936,10.566
5280.805,66.655,68.836,10.217
5282.020,69.164,68.402,9.917
5283.235,65.971,71.446,9.631
5284.453,65.796,64.092,9.481
5285.669,66.800,61.434,9.592
5286.888,65.031,63.259,10.066
5288.104,68.734,63.924,10.438
5289.323,69.043,63.952,10.387
5290.540,63.652,69.800,10.432
5291.757,66.503,69.936,10.323
5292.977,68.817,69.801,10.081
5294.195,66.179,70.372,10.035
5295.416,68.103,68.587,10.310
5296.634,67.037,65.472,10.293
5297.856,67.878,69.072,9.774
5299.074,70.048,72.424,9.822
5300.293,68.136,70.691,10.324
5301.516,66.237,69.081,10.748
5302.735,66.465,68.689,10.565
5303.958,65.041,65.990,10.266
5305.178,65.158,61.442,10.301
5306.402,67.404,63.138,10.414
5307.622,65.845,66.533,10.736
5308.843,67.861,67.908,10.600
5310.067,67.710,67.606,10.433
5311.289,70.153,67.134,10.350
5312.514,66.561,66.048,10.370
5313.736,66.595,65.869,10.954
5314.961,65.819,65.551,11.093
5316.184,67.491,65.572,10.527
5317.407,67.596,66.462,10.154
5318.633,69.160,68.256,10.253
5319.857,64.004,70.337,10.486
5321.083,68.478,69.995,10.466
5322.308,68.531,67.130,10.389
5323.535,68.286,68.356,10.448
5324.760,65.732,71.929,10.228
5325.985,69.864,72.138,10.387
5327.213,64.894,70.921,10.382
5328.438,69.120,68.270,9.613
5329.667,65.147,68.754,9.053
5330.893,63.772,66.789,9.859
5332.122,66.364,63.471,11.007
5333.349,65.325,63.930,10.910
5334.576,66.670,65.218,10.625
5335.806,65.318,64.465,10.681
5337.033,64.591,64.849,10.327
5338.264,66.058,65.876,10.507
5339.492,65.561,67.190,10.714
5340.724,65.000,68.258,10.352
5341.952,65.616,66.949,9.928
5343.181,68.222,66.328,10.250
5344.413,66.478,65.567,11.033
5345.643,68.266,65.178,10.654
5346.875,66.117,64.894,10.220
5348.105,65.853,65.225,10.547
5349.339,66.420,67.787,10.486
5350.569,66.493,64.336,10.467
5351.800,63.764,64.455,10.952
5353.034,64.899,66.965,10.752
5354.266,66.466,67.953,10.184
5355.500,67.069,66.707,10.527
5356.732,66.699,65.812,11.186
5357.968,67.561,65.899,11.433
5359.200,67.884,65.746,11.060
5360.433,65.171,65.295,10.568
5361.669,67.118,64.605,10.295
5362.903,67.270,64.407,9.970
5364.139,67.023,66.561,9.707
5365.373,68.014,69.661,9.371
5366.611,68.042,71.271,9.349
5367.845,70.453,71.984,9.884
5369.080,70.796,72.097,10.234
5370.318,68.470,71.242,9.956
5371.554,68.163,69.774,9.580
5372.792,68.364,67.764,9.377
5374.028,66.898,66.136,9.613
5375.268,63.512,62.693,10.441
5376.504,62.542,58.078,10.698
5377.744,62.492,55.904,10.411
5378.981,60.778,58.185,10.272
5380.218,60.600,61.299,10.194
5381.459,62.763,60.798,10.134
5382.697,61.450,60.448,10.445
5383.938,61.871,63.403,10.266
5385.177,63.140,68.250,10.029
5386.419,67.451,70.919,10.123
5387.658,65.116,72.692,10.210
5388.897,69.381,74.556,10.022
5390.140,65.454,72.515,9.757
5391.380,65.997,68.133,9.732
5392.623,64.709,63.578,10.074
5393.864,66.096,55.731,10.151
5395.108,65.689,60.930,9.615
5396.349,63.689,68.123,9.580
5397.590,64.674,67.294,9.512
5398.835,67.760,65.220,9.300
5400.077,70.420,68.193,9.470
5401.322,66.228,63.416,9.801
5402.565,69.788,63.037,9.834
5403.810,67.413,65.091,9.754
5405.054,67.675,64.618,9.489
5406.297,69.953,66.489,8.991
5407.544,77.142,75.163,9.267
5408.788,83.104,80.044,9.645
5410.035,86.027,80.415,9.734
5411.280,82.041,79.598,9.701
5412.527,76.185,75.366,9.787
5413.773,70.250,68.598,10.144
5415.018,68.345,64.312,10.083
5416.267,68.853,64.612,10.135
5417.513,65.350,60.874,10.182
5418.762,66.642,61.064,10.158
5420.008,64.214,63.895,10.357
5421.258,62.988,65.871,10.258
5422.505,67.203,66.403,10.096
5423.753,65.716,66.888,10.150
5425.004,66.494,64.964,10.019
5426.252,66.556,67.437,9.824
5427.503,69.082,66.387,10.262
5428.752,66.167,63.895,10.551
5430.003,65.111,65.988,10.196
5431.253,66.660,64.963,9.884
5432.502,67.268,67.891,10.021
5433.755,66.273,67.391,10.404
5435.005,66.270,65.203,10.514
5436.258,66.606,62.865,10.075
5437.509,65.496,59.648,9.957
5438.763,63.505,57.502,10.204
5440.014,63.973,60.229,10.474
5441.265,66.717,62.328,10.950
5442.520,66.756,64.809,11.010
5443.772,66.272,67.633,10.810
5445.027,66.597,67.228,10.641
5446.280,68.726,62.219,10.257
5447.536,65.390,63.488,10.041
5448.789,66.286,66.937,10.022
5450.043,68.105,68.256,10.690
5451.299,67.017,67.387,10.966
5452.553,67.552,66.862,10.796
5453.811,65.552,67.846,10.823
5455.065,68.390,67.804,10.526
5456.323,67.881,68.004,10.360
5457.578,69.058,67.552,10.337
5458.834,66.572,65.980,11.109
5460.093,67.507,64.459,14.527
5461.349,67.956,64.347,23.368
5462.608,66.903,63.343,30.338
5463.865,68.796,62.325,24.414
5465.125,65.755,64.345,14.824
5466.382,65.120,67.063,12.508
5467.640,66.993,66.780,11.560
5468.900,66.139,66.506,11.462
5470.159,67.034,66.979,11.418
5471.420,68.882,70.365,11.108
5472.679,69.232,72.244,10.859
5473.941,70.495,70.097,10.885
5475.200,67.954,65.785,10.770
5476.463,67.282,62.535,10.436
5477.722,65.608,60.760,10.245
5478.982,64.287,59.387,9.855
5480.246,64.829,60.070,10.303
5481.507,65.718,61.275,10.937
5482.771,65.022,60.443,10.955
5484.032,65.648,60.247,11.277
5485.297,66.690,63.452,11.600
5486.558,67.221,65.984,11.479
5487.821,65.929,65.448,11.208
5489.086,68.473,65.344,10.750
5490.349,66.723,68.426,10.421
5491.615,68.407,68.768,10.809
5492.878,69.732,66.945,11.035
5494.145,71.159,66.997,10.581
5495.409,66.463,65.400,10.462
5496.673,69.243,63.048,10.510
5497.941,68.160,63.739,10.890
5499.205,67.400,65.515,11.107
5500.473,68.339,68.393,11.026
5501.739,68.384,69.508,11.271
5503.008,70.254,69.718,11.081
5504.274,71.622,70.218,10.955
5505.540,71.876,71.029,11.016
5506.809,71.877,71.487,10.998
5508.076,69.165,70.418,10.911
5509.346,68.273,66.730,10.925
5510.614,69.210,64.681,10.970
5511.884,70.121,64.261,11.053
5513.152,70.055,63.111,10.937
5514.421,68.583,63.924,10.965
5515.692,68.198,66.578,10.958
5516.961,68.134,65.982,11.072
5518.233,66.854,67.544,11.270
5519.503,69.771,70.925,11.114
5520.776,71.239,70.715,11.366
5522.046,71.331,68.643,11.947
5523.316,69.543,69.786,11.530
5524.590,70.882,70.478,11.192
5525.861,70.536,70.805,11.245
5527.135,69.585,71.447,11.301
5528.406,70.466,71.167,11.220
5529.681,71.879,68.328,10.447
5530.953,67.221,67.592,10.614
5532.226,71.478,68.418,10.903
5533.501,69.550,69.222,11.083
5534.774,70.591,69.758,11.034
5536.051,71.697,69.519,10.865
5537.324,68.123,67.101,10.742
5538.601,69.666,68.938,10.871
5539.875,68.211,66.182,11.187
5541.150,68.181,64.647,11.375
5542.428,69.924,63.859,11.950
5543.703,67.478,59.616,12.402
5544.981,65.782,59.946,12.821
5546.257,66.918,65.301,12.933
5547.536,66.600,68.260,12.141
5548.812,67.786,69.161,11.287
5550.088,68.747,69.501,11.445
5551.368,68.826,69.635,11.888
5552.645,69.189,70.077,11.814
5553.926,69.681,67.990,11.438
5555.203,69.455,67.826,11.151
5556.484,68.831,67.164,10.946
5557.763,71.467,66.353,10.841
5559.041,68.345,67.873,11.136
5560.323,68.087,69.184,11.290
5561.602,71.138,69.448,10.865
5562.885,67.948,66.434,11.111
5564.164,67.337,64.451,12.346
5565.447,69.856,65.887,13.358
5566.728,66.813,68.437,12.932
5568.008,70.018,68.491,11.320
5569.292,69.332,67.774,11.060
5570.574,68.742,72.345,11.598
5571.858,70.149,75.097,11.607
5573.140,70.978,73.308,11.158
5574.425,71.526,71.878,11.529
5575.707,74.118,73.635,18.525
5576.993,75.629,73.323,130.094
5578.276,72.027,69.999,371.086
5579.559,73.607,68.325,435.791
5580.846,72.174,68.508,184.197
5582.130,68.076,67.691,28.795
5583.417,68.942,67.422,11.950
5584.702,68.517,68.497,11.193
5585.989,68.337,67.430,10.800
5587.275,68.806,65.117,10.590
5588.560,67.718,63.832,10.279
5589.849,67.625,65.192,11.542
5591.135,67.471,68.795,12.760
5592.424,72.233,69.300,11.267
5593.710,71.192,70.272,10.490
5595.000,69.174,72.508,10.474
5596.287,69.608,72.652,10.325
5597.575,69.738,69.762,11.030
5598.866,70.035,70.307,11.335
5600.154,70.972,69.160,11.353
5601.445,70.709,68.710,11.132
5602.734,71.174,69.815,10.660
5604.026,71.662,72.137,10.672
5605.315,69.821,72.636,12.058
5606.604,70.189,66.650,14.019
5607.897,70.933,65.683,13.534
5609.187,72.111,68.162,11.535
5610.481,70.273,68.867,10.997
5611.771,67.312,68.922,11.368
5613.065,68.265,70.890,11.438
5614.357,67.093,69.688,11.373
5615.648,67.254,67.928,11.170
5616.943,68.295,68.620,10.569
5618.235,68.193,69.294,11.056
5619.531,67.590,69.124,12.204
5620.824,65.248,69.168,11.691
5622.120,69.353,68.118,11.180
5623.413,66.952,65.552,11.622
5624.707,67.015,63.867,12.817
5626.004,67.178,65.919,12.881
5627.298,67.276,67.476,11.816
5628.596,67.377,65.116,11.180
5629.891,67.847,67.171,11.212
5631.189,69.566,67.557,11.160
5632.484,70.328,66.603,11.313
5633.780,71.723,68.428,11.515
5635.079,70.597,70.802,11.522
5636.376,70.426,69.410,11.232
5637.675,70.909,68.468,11.020
5638.972,70.346,69.431,11.246
5640.273,70.312,71.466,12.027
5641.570,68.599,70.809,12.108
5642.868,69.010,69.515,11.873
5644.169,71.532,70.597,11.297
5645.468,69.957,69.128,11.838
5646.769,68.418,71.210,12.587
5648.069,68.985,68.275,12.473
5649.371,70.709,65.548,12.109
5650.671,67.955,66.623,11.837
5651.971,66.434,67.999,11.577
5653.274,68.820,66.341,11.720
5654.574,67.069,65.730,12.032
5655.878,65.544,65.484,11.866
5657.179,70.952,67.877,11.697
5658.484,72.085,71.345,11.718
5659.786,70.698,71.984,11.839
5661.088,68.801,71.386,12.287
5662.393,73.342,73.652,12.444
5663.696,71.461,73.906,12.573
5665.002,68.208,70.029,12.906
5666.305,70.505,65.622,13.286
5667.612,67.846,64.945,13.370
5668.916,68.858,66.086,13.595
5670.220,68.664,69.138,13.760
5671.527,73.465,70.820,14.218
5672.832,69.799,69.484,14.710
5674.140,69.091,67.411,14.699
5675.445,68.665,67.468,14.153
5676.754,65.826,67.988,13.858
5678.060,69.073,68.533,14.020
5679.369,68.215,70.311,14.015
5680.676,70.374,71.795,14.117
5681.983,68.654,71.868,15.290
5683.293,70.651,70.761,17.023
5684.600,67.968,69.252,18.477
5685.911,69.196,69.583,19.618
5687.219,68.502,71.256,20.248
5688.531,68.877,71.520,20.309
5689.839,68.717,70.612,21.016
5691.148,69.721,70.925,20.962
5692.461,69.543,71.834,21.316
5693.770,68.721,69.707,19.508
5695.083,67.734,70.734,17.639
5696.393,69.142,69.695,17.081
5697.707,67.484,66.560,15.913
5699.018,68.822,66.692,14.838
5700.329,68.304,67.994,14.966
5701.643,68.114,67.973,14.677
5702.955,70.044,69.765,14.460
5704.270,69.724,68.829,13.912
5705.582,68.900,67.820,13.925
5706.898,68.119,71.255,13.289
5708.211,69.124,70.510,12.674
5709.524,72.362,69.957,13.149
5710.841,68.557,70.289,12.867
5712.154,70.033,70.186,12.850
5713.472,69.973,70.675,13.617
5714.786,70.249,72.680,13.805
5716.104,68.494,72.526,13.398
5717.419,70.554,71.844,12.835
5718.734,69.669,71.497,13.314
5720.053,68.102,72.161,13.337
5721.369,69.166,72.557,13.404
5722.688,70.155,70.765,13.103
5724.004,69.565,68.314,12.874
5725.324,70.670,70.329,13.128
5726.642,69.414,71.189,13.127
5727.959,68.984,67.910,13.039
5729.280,70.356,66.253,12.544
5730.598,69.405,70.369,12.369
5731.919,68.858,69.763,12.567
5733.238,69.751,67.955,12.547
5734.560,69.303,68.342,12.673
5735.879,70.580,70.046,12.812
5737.199,71.994,70.024,12.784
5738.522,70.401,68.142,12.355
5739.842,71.272,69.951,12.383
5741.165,71.897,70.895,12.426
5742.486,73.769,72.545,12.558
5743.810,71.765,74.074,12.409
5745.132,73.232,75.216,12.527
5746.453,73.011,76.173,12.651
5747.779,70.754,75.083,12.568
5749.101,69.995,72.721,12.750
5750.427,69.582,70.092,12.421
5751.749,69.493,67.765,12.333
5753.076,68.972,67.378,12.577
5754.399,68.888,69.892,12.171
5755.723,71.564,72.266,12.280
5757.050,71.726,72.125,12.561
5758.375,70.591,70.698,12.687
5759.703,72.450,71.005,12.938
5761.028,69.364,71.699,13.163
5762.356,72.171,70.372,12.874
5763.682,71.288,70.978,12.578
5765.008,71.643,72.998,12.938
5766.337,72.548,73.197,13.576
5767.664,72.338,73.469,13.958
5768.994,70.222,74.152,14.985
5770.321,70.648,72.986,17.728
5771.651,71.479,70.450,18.496
5772.979,72.151,72.507,16.257
5774.307,70.352,73.244,14.401
5775.639,71.274,73.464,13.688
5776.967,70.420,74.397,12.981
5778.300,68.592,73.884,12.915
5779.629,72.589,70.166,13.143
5780.962,71.882,71.573,13.156
5782.291,70.904,73.157,12.659
5783.625,70.274,72.871,12.508
5784.955,71.342,72.140,12.571
5786.286,72.273,72.329,12.533
5787.621,69.828,71.910,12.859
5788.952,69.203,70.870,13.603
5790.287,71.366,70.019,15.679
5791.619,70.330,70.092,18.025
5792.954,69.498,70.794,18.277
5794.287,69.883,70.879,16.384
5795.620,69.925,69.980,14.280
5796.957,71.912,72.170,13.520
5798.290,70.979,72.089,13.391
5799.627,69.614,71.498,13.302
5800.961,69.427,71.485,13.218
5802.299,69.791,70.617,13.330
5803.634,70.978,70.294,13.383
5804.969,72.202,73.610,13.499
5806.308,72.510,75.965,13.373
5807.643,69.870,75.145,13.487
5808.983,72.527,73.673,13.390
5810.319,72.196,74.108,13.477
5811.659,69.016,72.689,13.504
5812.996,70.836,68.473,13.492
5814.333,68.727,66.972,13.393
5815.674,69.396,67.626,13.470
5817.012,68.615,69.140,13.311
5818.353,70.677,70.728,13.268
5819.692,69.851,69.928,13.668
5821.034,68.889,69.508,14.007
5822.373,70.277,71.712,14.042
5823.712,69.033,73.477,14.033
5825.055,71.473,72.122,14.049
5826.395,72.208,69.153,13.925
5827.739,68.617,69.096,14.140
5829.079,69.079,68.248,14.050
5830.424,69.226,69.266,13.962
5831.765,71.692,71.372,13.956
5833.106,70.368,72.968,14.174
5834.451,69.536,73.851,13.977
5835.794,70.795,74.976,14.110
5837.139,71.096,76.217,14.180
5838.482,72.428,76.289,14.337
5839.829,72.786,74.880,14.222
5841.172,71.088,72.520,14.198
5842.516,68.652,70.146,14.427
5843.863,68.345,68.877,14.769
5845.207,70.859,70.117,14.510
5846.555,71.269,70.569,14.549
5847.900,71.681,71.812,14.526
5849.249,72.923,72.805,14.298
5850.594,71.993,71.873,14.643
5851.940,70.741,73.618,14.972
5853.290,69.610,72.071,15.101
5854.636,70.973,70.867,14.993
5855.986,69.822,71.539,14.779
5857.334,70.346,73.111,14.509
5858.684,71.953,74.463,14.593
5860.032,72.073,75.708,14.354
5861.380,71.232,74.201,14.717
5862.732,71.611,73.833,14.692
5864.080,72.352,73.272,14.983
5865.433,69.588,71.747,16.391
5866.782,67.824,71.101,19.582
5868.135,69.480,71.836,22.360
5869.485,69.235,70.085,22.404
5870.835,71.514,69.253,19.734
5872.189,69.222,70.026,16.895
5873.540,69.744,70.160,15.641
5874.894,71.118,69.849,16.300
5876.246,69.355,74.414,16.412
5877.601,68.505,73.295,15.219
5878.953,71.677,72.731,14.366
5880.305,72.323,72.398,13.883
5881.661,72.752,71.682,13.705
5883.014,73.191,72.008,13.626
5884.371,74.551,71.819,13.635
5885.725,70.042,68.341,13.744
5887.082,70.863,68.900,15.252
5888.436,71.118,69.964,24.565
5889.794,67.146,69.135,66.019
5891.149,65.303,69.556,143.674
5892.504,68.575,72.259,139.503
5893.863,71.479,68.673,61.756
5895.219,69.549,70.901,34.508
5896.578,66.194,72.300,76.590
5897.935,69.494,70.736,101.090
5899.295,68.922,71.978,63.101
5900.652,71.080,72.630,22.917
5902.010,72.598,72.676,14.346
5903.371,73.812,73.558,14.050
5904.729,72.507,74.525,14.733
5906.090,71.495,74.319,15.142
5907.449,71.244,73.490,15.863
5908.811,70.857,74.481,16.353
5910.170,70.077,72.959,15.522
5911.530,68.799,71.203,14.631
5912.893,69.654,70.233,14.579
5914.254,71.163,70.461,15.620
5915.617,71.029,71.496,18.977
5916.978,68.750,70.901,22.470
5918.343,67.494,69.561,19.965
5919.704,73.070,71.548,16.506
5921.066,72.400,73.522,15.666
5922.431,71.792,73.946,15.804
5923.794,72.322,74.467,16.376
5925.160,73.126,74.339,17.457
5926.523,72.909,75.722,18.832
5927.890,70.533,73.416,18.185
5929.253,72.626,71.812,16.563
5930.617,72.554,72.059,16.417
5931.985,70.864,71.322,17.363
5933.350,71.457,72.623,21.364
5934.718,71.109,73.482,24.601
5936.083,71.102,70.794,21.778
5937.452,71.104,69.359,17.515
5938.818,71.078,69.395,16.430
5940.184,70.332,67.352,16.270
5941.554,69.040,67.092,15.930
5942.921,69.080,69.133,15.683
5944.291,70.205,68.740,15.862
5945.659,71.455,69.759,16.888
5947.030,73.856,73.689,18.524
5948.398,72.416,76.019,18.521
5949.766,71.245,73.533,16.886
5951.138,71.903,72.759,15.660
5952.507,71.888,73.763,16.592
5953.880,72.324,74.703,20.010
5955.249,74.466,75.438,22.414
5956.623,73.565,76.248,20.450
5957.993,72.563,74.997,17.147
5959.364,71.064,73.703,15.861
5960.738,69.570,72.159,15.738
5962.109,72.675,71.975,16.056
5963.484,72.924,73.186,16.118
5964.856,70.873,73.950,15.926
5966.231,73.885,74.008,15.868
5967.604,72.436,75.310,15.840
5968.977,73.957,75.282,15.826
5970.353,72.490,74.255,16.856
5971.727,73.174,74.317,17.604
5973.104,71.696,75.230,17.656
5974.478,69.102,72.894,16.790
5975.856,73.780,74.254,16.255
5977.230,74.842,73.443,17.693
5978.605,69.100,72.259,19.789
5979.984,73.575,72.836,18.945
5981.360,74.213,73.858,16.870
5982.739,73.464,74.062,15.644
5984.115,73.883,73.181,15.543
5985.495,74.543,73.309,15.362
5986.872,75.685,74.547,15.134
5988.249,76.213,75.317,14.860
5989.630,75.881,75.272,14.839
5991.008,74.866,77.102,14.917
5992.390,73.518,75.759,14.737
5993.768,71.939,72.012,14.580
5995.150,71.049,70.989,14.561
5996.530,71.236,73.024,14.734
5997.912,70.974,73.856,15.046
5999.292,71.419,73.258,15.310
6000.672,71.162,76.492,15.122
6002.056,72.599,77.679,14.295
6003.437,70.242,75.100,14.651
6004.821,71.663,71.933,15.945
6006.203,70.382,71.670,16.378
6007.588,70.680,72.428,15.085
6008.970,71.366,71.230,13.987
6010.352,70.427,71.869,13.727
6011.738,70.709,71.783,13.462
6013.121,70.243,69.997,13.457
6014.508,68.021,68.297,13.467
6015.891,68.207,65.697,13.263
6017.278,66.796,66.208,13.269
6018.663,68.272,66.467,13.334
6020.047,67.788,68.186,13.035
6021.436,67.973,70.688,12.777
6022.821,67.032,70.754,12.809
6024.210,70.361,70.593,12.722
6025.595,72.144,72.332,12.793
6026.985,73.664,73.202,12.992
6028.371,72.799,72.140,13.511
6029.758,71.666,71.864,13.595
6031.149,72.879,73.975,13.343
6032.536,72.904,72.945,12.984
6033.927,70.786,73.347,13.298
6035.315,73.006,74.232,13.816
6036.707,72.775,74.760,13.710
6038.096,72.232,74.471,12.944
6039.485,71.916,73.877,12.366
6040.878,73.276,74.883,12.409
6042.267,72.042,73.572,12.342
6043.661,71.109,73.427,12.363
6045.051,74.461,74.880,12.364
6046.445,74.277,74.936,12.120
6047.836,72.038,72.689,11.804
6049.227,71.785,73.883,11.832
6050.622,71.611,72.653,12.052
6052.014,72.539,73.042,12.101
6053.410,73.350,73.583,11.991
6054.802,74.693,73.863,11.789
6056.198,73.823,75.348,11.779
6057.592,73.416,75.180,11.726
6058.985,75.390,73.731,11.232
6060.382,75.326,75.468,11.115
6061.777,74.454,76.381,11.627
6063.174,73.794,74.771,12.054
6064.569,73.165,74.201,12.015
6065.968,73.266,75.649,11.572
6067.363,72.103,74.075,11.575
6068.759,71.171,73.601,11.994
6070.158,72.830,73.353,11.957
6071.555,73.198,73.183,11.600
6072.955,73.342,74.286,11.542
6074.352,71.931,73.799,11.124
6075.753,71.620,73.194,11.024
6077.150,72.282,75.067,11.039
6078.549,72.788,75.333,11.181
6079.950,71.457,73.859,11.099
6081.349,71.849,74.057,10.975
6082.751,72.560,73.074,10.916
6084.151,72.271,72.996,10.942
6085.554,72.062,73.559,10.882
6086.954,70.972,72.894,10.796
6088.354,71.339,72.253,11.035
6089.758,73.031,73.746,11.025
6091.159,69.270,73.620,10.746
6092.563,70.692,71.822,11.030
6093.965,69.055,71.809,10.782
6095.370,72.139,71.639,10.653
6096.772,70.906,71.055,11.379
6098.178,70.312,72.059,11.703
6099.581,72.117,72.827,11.453
6100.984,70.837,73.861,11.282
6102.391,69.671,73.874,10.996
6103.795,67.565,73.842,10.896
6105.203,67.332,74.463,11.160
6106.607,68.528,75.489,11.400
6108.015,67.744,77.367,11.250
6109.420,69.506,79.808,11.296
6110.826,72.513,85.312,11.065
6112.235,87.973,94.670,11.014
6113.641,100.914,101.166,10.918
6115.051,100.479,97.555,11.184
6116.458,79.716,90.301,10.905
6117.868,63.326,78.759,10.386
6119.276,55.625,74.480,10.539
6120.683,54.031,74.346,10.492
6122.095,50.884,73.062,10.228
6123.503,49.153,70.547,10.238
6124.915,49.811,67.467,10.363
6126.324,48.251,59.885,10.348
6127.737,47.255,53.740,10.295
6129.147,49.337,52.307,10.355
6130.557,52.104,54.257,10.269
6131.970,55.504,56.981,10.156
6133.381,55.961,60.411,9.986
6134.795,57.083,59.935,10.245
6136.207,61.519,62.457,10.199
6137.622,64.957,68.090,10.866
6139.034,66.544,72.902,11.365
6140.446,69.451,74.260,11.675
6141.862,71.423,74.145,11.393
6143.275,71.607,75.528,11.316
6144.691,71.681,75.118,11.602
6146.105,72.045,74.195,11.820
6147.522,72.518,74.823,11.588
6148.936,72.804,75.831,10.822
6150.351,70.827,73.673,10.296
6151.769,71.624,73.720,10.472
6153.184,71.179,73.345,10.981
6154.603,72.589,71.819,11.415
6156.019,72.794,70.869,12.033
6157.439,71.406,72.374,11.384
6158.855,71.280,75.292,11.180
6160.272,72.823,75.406,11.305
6161.693,73.395,74.384,12.121
6163.110,71.646,73.155,12.596
6164.531,71.310,72.524,11.939
6165.949,72.715,72.820,10.855
6167.371,72.422,72.164,10.265
6168.790,71.364,72.215,10.250
6170.209,71.010,73.079,10.862
6171.632,69.791,72.903,12.466
6173.052,69.525,72.495,12.683
6174.475,72.034,73.714,11.342
6175.896,71.026,73.636,10.568
6177.320,71.101,73.997,10.490
6178.741,71.503,74.362,10.833
6180.162,72.790,74.428,10.445
6181.588,74.274,74.338,10.096
6183.010,71.912,74.343,10.083
6184.435,70.685,74.486,10.293
6185.858,71.882,74.820,10.380
6187.285,71.876,74.027,10.165
6188.708,70.980,72.586,10.252
6190.132,69.480,72.579,10.227
6191.559,69.916,74.495,9.877
6192.983,71.665,73.791,10.088
6194.412,72.327,71.209,10.573
6195.837,70.292,74.018,10.591
6197.265,72.437,75.064,10.114
6198.691,72.783,72.846,9.608
6200.117,75.410,73.664,9.563
6201.547,72.058,73.734,10.080
6202.973,72.830,74.741,11.248
6204.404,72.425,74.851,12.090
6205.831,71.059,73.247,11.851
6207.262,71.858,73.295,10.701
6208.690,71.406,76.549,10.116
6210.122,69.941,74.179,9.884
6211.550,70.916,73.473,10.021
6212.979,73.747,75.540,10.718
6214.412,72.361,75.457,10.720
6215.842,73.484,72.640,10.152
6217.275,70.554,71.729,10.092
6218.705,73.877,73.471,9.540
6220.139,72.564,73.046,9.844
6221.570,74.109,73.040,10.826
6223.002,73.692,73.108,11.983
6224.437,74.622,72.858,11.958
6225.869,72.927,72.622,10.926
6227.304,70.792,71.036,9.869
6228.737,70.868,72.145,9.497
6230.173,70.937,73.335,9.540
6231.606,71.532,73.284,9.495
6233.040,70.817,72.648,10.249
6234.477,70.119,72.684,12.948
6235.911,72.417,73.551,18.820
6237.349,70.465,73.773,23.604
6238.784,68.120,73.144,22.044
6240.223,69.857,72.349,17.257
6241.659,71.247,72.228,14.566
6243.094,70.529,72.494,14.495
6244.534,69.670,71.289,13.765
6245.971,71.048,72.018,12.393
6247.411,71.284,72.830,11.117
6248.848,70.458,72.661,10.587
6250.289,69.448,70.847,10.569
6251.727,70.531,68.696,10.205
6253.165,71.561,71.344,9.541
6254.607,68.553,72.514,9.470
6256.046,70.556,70.686,10.045
6257.489,68.164,69.882,13.807
6258.928,69.591,71.357,20.310
6260.371,68.234,72.491,21.613
6261.812,71.131,72.679,16.752
6263.252,72.541,71.007,12.106
6264.696,71.550,71.401,11.926
6266.138,71.543,72.128,13.432
6267.583,70.901,71.883,14.138
6269.024,69.816,71.969,13.096
6270.470,71.435,72.297,11.516
6271.913,71.654,74.100,10.720
6273.355,70.097,74.434,10.410
6274.802,71.727,74.161,10.520
6276.246,73.421,73.889,11.158
6277.693,71.912,73.506,11.939
6279.137,71.827,75.336,12.083
6280.585,70.845,74.225,11.446
6282.030,70.909,72.807,10.307
6283.475,73.033,72.411,9.990
6284.924,74.716,72.578,10.152
6286.370,72.251,72.943,11.488
6287.819,72.957,74.259,16.191
6289.266,72.474,74.349,19.005
6290.716,72.358,73.968,17.408
6292.163,71.219,74.098,12.968
6293.611,72.408,74.554,10.267
6295.062,72.416,74.164,10.012
6296.510,72.216,72.799,10.743
6297.962,73.477,74.527,14.044
6299.411,72.460,75.146,26.766
6300.864,73.274,74.506,55.478
6302.313,72.523,73.873,71.421
6303.763,71.097,73.590,53.817
6305.217,72.077,73.721,20.304
6306.667,70.988,71.737,16.087
6308.122,71.439,72.429,21.853
6309.573,71.688,72.444,21.716
6311.028,71.357,71.351,15.368
6312.480,71.658,73.025,10.973
6313.932,71.249,74.227,9.969
6315.388,71.780,74.969,9.633
6316.841,72.827,75.236,9.542
6318.297,72.086,75.326,9.776
6319.751,71.793,75.489,9.948
6321.208,72.953,75.572,11.348
6322.662,72.514,74.886,13.641
6324.120,71.497,72.767,13.638
6325.575,71.547,71.074,11.596
6327.030,72.036,71.793,10.128
6328.489,70.627,73.109,10.747
6329.945,70.280,72.293,15.496
6331.405,69.158,73.255,20.102
6332.861,71.785,74.554,18.403
6334.322,70.860,73.378,12.958
6335.779,69.395,73.781,9.943
6337.236,70.115,74.561,9.227
6338.698,70.377,71.866,9.189
6340.156,70.869,74.496,9.297
6341.618,71.506,75.318,9.455
6343.077,71.707,75.351,9.580
6344.540,71.454,74.561,9.652
6345.999,71.334,73.491,10.074
6347.459,71.029,73.041,10.341
6348.923,70.120,71.226,11.618
6350.383,71.506,71.906,12.844
6351.848,70.416,72.024,12.145
6353.309,68.822,71.869,10.260
6354.774,70.026,72.744,9.606
6356.236,68.128,73.890,12.742
6357.698,71.018,73.089,16.280
6359.164,70.637,73.798,15.795
6360.627,70.240,75.027,12.428
6362.094,70.074,75.559,11.414
6363.557,70.700,75.148,18.082
6365.025,71.106,73.900,26.308
6366.489,71.462,71.848,26.687
6367.954,71.214,72.747,18.434
6369.422,69.801,71.583,10.515
6370.887,69.638,70.227,9.020
6372.357,70.764,71.452,9.039
6373.823,69.990,73.728,9.162
6375.292,69.578,73.213,9.254
6376.759,69.531,72.883,9.189
6378.226,70.507,74.165,9.298
6379.697,69.116,74.948,10.469
6381.164,69.106,74.473,11.320
6382.636,69.395,72.956,10.751
6384.104,68.860,67.829,9.545
6385.576,67.895,67.450,10.062
6387.045,68.000,69.133,11.902
6388.515,69.416,70.098,12.800
6389.988,68.660,69.532,11.649
6391.458,69.655,69.333,9.711
6392.932,71.291,73.458,8.797
6394.402,70.569,73.380,8.859
6395.877,70.286,72.193,8.777
6397.348,70.240,71.085,8.655
6398.820,70.507,70.108,8.655
6400.296,70.352,70.088,8.467
6401.768,68.413,71.182,8.473
6403.244,70.252,71.497,8.694
6404.717,67.977,71.094,8.919
6406.194,68.477,69.858,8.618
6407.668,67.918,69.273,8.612
6409.142,66.771,69.901,8.545
6410.620,66.060,66.664,8.326
6412.095,63.751,65.785,8.434
6413.573,66.029,67.211,8.822
6415.049,65.900,68.607,9.379
6416.528,65.579,69.220,9.474
6418.004,67.439,69.435,8.846
6419.481,67.420,68.150,8.698
6420.961,66.705,68.989,9.672
6422.438,67.868,69.655,10.269
6423.919,67.594,69.332,9.500
6425.397,65.866,69.324,8.541
6426.878,67.938,70.484,8.362
6428.357,68.764,70.384,8.438
6429.836,67.184,70.000,8.436
6431.319,66.972,70.106,8.074
6432.798,67.836,70.099,7.942
6434.281,68.482,70.720,8.003
6435.762,67.365,72.006,8.162
6437.246,67.727,69.030,8.194
6438.727,68.458,69.182,8.056
6440.211,67.011,68.703,8.044
6441.693,66.416,67.297,8.037
6443.175,66.811,67.918,8.153
6444.661,67.399,70.985,8.073
6446.143,69.164,70.280,8.012
6447.630,70.052,71.335,8.026
6449.113,69.508,72.522,8.119
6450.600,69.202,71.412,8.333
6452.084,67.284,69.261,8.570
6453.568,66.697,69.206,9.113
6455.056,68.818,70.004,9.101
6456.541,69.525,71.991,8.389
6458.030,69.063,71.955,8.594
6459.516,70.295,71.401,9.231
6461.006,69.151,71.142,9.269
6462.492,67.788,70.351,8.680
6463.979,68.815,71.429,10.196
6465.469,70.940,70.125,13.097
6466.957,69.332,69.733,15.398
6468.448,68.515,70.160,14.468
6469.936,69.010,69.887,12.843
6471.428,67.671,69.799,13.088
6472.917,67.594,72.943,13.746
6474.406,68.825,71.668,12.074
6475.899,68.385,71.615,9.341
6477.388,68.294,72.061,8.483
6478.882,68.757,71.118,9.150
6480.372,67.480,70.175,9.651
6481.867,67.676,70.271,9.080
6483.358,68.196,68.902,8.017
6484.849,68.095,68.511,7.711
6486.345,68.454,69.288,7.540
6487.837,67.486,70.285,7.531
6489.333,68.850,70.795,7.502
6490.826,66.216,70.204,7.543
6492.323,67.995,69.545,7.507
6493.816,66.176,68.549,7.431
6495.310,67.706,67.560,7.594
6496.808,66.688,67.116,8.075
6498.303,66.663,67.699,12.121
6499.801,67.385,69.565,17.536
6501.296,67.827,69.649,18.610
6502.796,67.222,70.257,14.004
6504.292,68.200,70.418,10.133
6505.788,69.036,68.980,10.577
6507.288,65.974,67.654,11.262
6508.785,65.803,69.239,10.205
6510.286,66.571,68.923,8.192
6511.784,65.783,67.190,7.667
6513.285,67.632,67.726,7.622
6514.784,67.022,70.320,8.376
6516.282,66.455,71.285,8.493
6517.785,66.172,71.606,7.910
6519.284,66.085,71.252,7.372
6520.788,67.640,70.558,7.436
6522.288,65.969,69.774,8.560
6523.792,66.986,69.916,10.033
6525.293,68.341,71.111,10.285
6526.794,68.268,69.931,8.919
6528.299,68.686,70.644,7.893
6529.801,68.532,70.870,7.652
6531.306,67.359,70.460,8.046
6532.809,66.447,68.842,11.182
6534.315,66.444,65.377,15.525
6535.819,66.514,64.270,15.891
6537.322,65.185,62.670,11.884
6538.830,64.431,62.558,8.065
6540.334,66.820,64.230,7.511
6541.842,68.174,66.506,8.022
6543.347,68.945,68.348,8.900
6544.856,72.567,70.079,10.865
6546.362,74.820,72.905,11.928
6547.867,76.382,73.100,10.330
6549.377,78.998,72.987,8.058
6550.884,84.044,75.761,7.603
6552.395,90.292,82.693,8.720
6553.902,105.304,94.369,14.094
6555.413,121.012,99.831,18.227
6556.921,118.513,97.107,15.858
6558.433,100.324,88.127,10.162
6559.942,83.004,78.157,7.364
6561.451,73.712,73.083,8.159
6562.964,71.331,71.838,11.686
6564.474,70.741,71.713,14.637
6565.988,70.300,72.283,13.161
6567.498,70.780,72.174,9.732
6569.013,70.484,71.895,9.008
6570.524,69.212,72.073,10.550
6572.036,67.983,68.180,10.340
6573.551,68.448,67.926,8.603
6575.063,67.072,68.767,7.576
6576.580,67.123,68.927,9.111
6578.092,69.301,69.022,14.125
6579.609,68.568,70.278,16.522
6581.123,70.597,72.008,13.138
6582.637,71.449,70.899,8.724
6584.155,69.970,71.740,8.085
6585.670,71.598,73.273,7.840
6587.188,71.033,72.310,7.494
6588.704,71.636,69.969,7.267
6590.223,69.256,71.905,7.354
6591.739,68.383,70.168,7.429
6593.255,68.909,69.928,7.372
6594.776,68.288,71.069,7.359
6596.293,67.887,72.109,8.292
6597.814,69.383,73.016,9.426
6599.332,71.159,71.441,9.421
6600.854,71.344,70.169,8.435
6602.372,70.192,69.592,7.825
6603.891,70.328,70.433,9.303
6605.414,73.587,71.547,11.940
6606.933,73.467,71.094,12.261
6608.457,71.657,71.893,9.570
6609.977,70.959,72.834,7.371
6611.502,71.153,71.413,7.211
6613.022,70.429,70.308,7.264
6614.544,73.309,71.039,7.176
6616.069,72.212,71.352,7.162
6617.591,73.856,70.689,7.399
6619.117,77.865,73.449,7.095
6620.640,82.915,76.942,7.183
6622.167,87.677,79.234,7.330
6623.690,84.629,79.244,7.291
6625.214,79.616,76.448,7.251
6626.742,75.003,72.976,7.643
6628.266,72.503,72.723,8.178
6629.794,71.740,72.863,8.483
6631.320,71.739,73.882,8.211
6632.849,70.590,74.708,7.983
6634.375,69.633,72.534,8.629
6635.901,70.671,71.259,9.540
6637.431,70.795,72.062,9.282
6638.958,71.393,71.314,8.077
6640.489,71.441,71.028,7.512
6642.017,70.059,72.151,7.446
6643.548,70.705,72.232,6.982
6645.077,70.362,72.233,7.189
6646.605,72.554,72.843,6.981
6648.138,70.054,73.150,6.996
6649.667,71.448,73.234,7.260
6651.201,71.245,72.457,7.053
6652.731,71.138,70.792,7.250
6654.265,70.993,72.462,7.197
6655.796,69.482,71.921,7.278
6657.327,72.074,69.461,7.313
6658.862,69.482,69.534,7.304
6660.394,71.071,70.953,7.263
6661.930,70.304,69.506,7.463
6663.462,69.472,72.226,7.753
6664.999,70.707,72.704,7.706
6666.532,71.441,73.284,7.619
6668.066,70.874,72.414,7.967
6669.604,71.061,71.037,8.259
6671.138,71.488,72.237,7.998
6672.676,69.997,70.101,7.394
6674.211,69.902,70.072,7.106
6675.750,69.790,71.811,7.138
6677.286,69.331,71.687,7.037
6678.826,69.057,69.979,7.084
6680.362,69.005,69.793,7.148
6681.899,70.148,68.377,7.164
6683.440,70.251,72.076,7.112
6684.977,70.357,74.170,6.974
6686.519,68.594,73.507,7.159
6688.057,68.571,72.155,7.181
6689.599,68.613,71.115,7.200
6691.138,67.941,70.577,7.269
6692.678,68.958,70.592,7.084
6694.221,70.278,70.482,7.053
6695.761,70.209,71.085,7.078
6697.305,69.141,72.256,7.221
6698.846,69.101,72.075,7.365
6700.390,69.050,70.225,7.713
6701.932,69.800,71.032,7.871
6703.474,71.889,73.959,7.764
6705.019,70.572,75.387,7.750
6706.562,70.527,74.341,7.822
6708.108,71.226,72.788,7.738
6709.652,68.522,70.206,7.615
6711.199,68.664,70.111,7.527
6712.743,70.018,71.126,7.335
6714.287,70.462,70.579,7.103
6715.835,68.358,69.323,7.334
6717.380,67.650,70.390,7.453
6718.929,68.438,71.420,7.400
6720.475,68.840,72.161,6.977
6722.025,72.004,72.308,7.107
6723.571,71.114,71.553,7.150
6725.118,69.859,70.364,6.986
6726.669,70.010,70.461,7.016
6728.216,70.554,73.357,7.083
6729.768,70.317,73.875,7.156
6731.316,69.672,72.396,7.257
6732.868,70.682,71.485,7.355
6734.417,70.533,72.430,7.092
6735.966,69.746,73.965,6.989
6737.519,71.606,73.636,7.056
6739.069,70.664,72.794,7.058
6740.623,70.097,73.183,7.124
6742.174,70.051,72.947,7.429
6743.729,70.643,71.812,7.528
6745.280,69.524,72.314,7.561
6746.832,69.363,73.800,7.617
6748.388,69.355,74.299,7.390
6749.940,70.274,74.229,7.106
6751.497,71.228,72.995,7.061
6753.050,69.584,71.094,7.134
6754.607,69.294,69.859,6.941
6756.161,68.088,67.251,6.924
6757.715,66.568,63.546,6.875
6759.274,66.621,62.687,6.896
6760.829,65.582,64.301,6.868
6762.388,66.839,67.457,6.759
6763.943,68.741,71.221,6.779
6765.503,68.802,70.782,6.761
6767.059,69.991,73.471,6.710
6768.616,71.192,74.655,6.701
6770.177,72.362,73.357,6.736
6771.734,72.125,73.018,6.681
6773.296,71.067,75.077,6.698
6774.854,70.194,72.842,6.825
6776.416,72.131,73.049,6.516
6777.975,71.688,73.988,6.597
6779.535,71.060,74.027,6.899
6781.098,70.618,73.106,6.813
6782.658,71.083,72.010,6.600
6784.222,72.233,72.078,6.728
6785.783,72.387,73.971,6.941
6787.348,72.478,74.479,7.027
6788.909,73.366,73.212,7.098
6790.471,72.841,72.524,7.120
6792.037,72.848,73.237,6.898
6793.599,74.376,70.518,6.680
6795.166,76.138,72.944,6.591
6796.729,76.099,72.988,6.646
6798.296,77.445,72.207,6.630
6799.860,81.781,73.514,6.601
6801.428,82.918,74.410,6.661
6802.993,86.006,73.731,6.687
6804.558,92.714,74.702,6.699
6806.127,99.113,77.987,6.735
6807.693,108.616,84.999,6.626
6809.263,130.214,102.495,6.662
6810.829,184.498,138.195,6.651
6812.400,291.048,181.319,6.524
6813.967,370.390,193.425,6.689
6815.534,313.278,168.606,6.761
6817.106,198.080,126.435,6.600
6818.674,138.007,93.659,6.664
6820.247,133.548,86.579,6.624
6821.816,152.013,97.374,6.616
6823.389,203.589,146.469,6.698
6824.958,353.193,320.569,6.535
6826.528,849.132,625.437,7.851
6828.103,1612.655,912.307,12.942
6829.673,1919.236,943.671,22.726
6831.248,1364.148,672.950,28.290
6832.820,633.976,354.787,24.329
6834.396,264.253,162.888,21.825
6835.968,151.803,94.388,24.057
6837.540,123.175,81.157,21.090
6839.117,120.482,77.497,12.680
6840.690,125.802,80.231,8.766
6842.268,137.722,82.940,10.154
6843.842,162.925,94.864,11.264
6845.420,205.839,133.704,9.922
6846.995,328.179,220.640,7.507
6848.570,613.596,350.155,6.649
6850.149,908.380,434.713,6.989
6851.725,892.336,392.660,7.253
6853.305,542.555,274.791,7.414
6854.882,236.115,162.271,7.076
6856.462,128.380,101.316,6.687
6858.040,93.158,84.415,6.576
6859.617,81.921,74.532,6.645
6861.199,75.276,72.301,7.013
6862.778,74.211,73.313,11.291
6864.360,73.174,73.650,25.330
6865.939,73.305,73.688,36.630
6867.523,73.199,75.485,30.466
6869.102,74.179,75.681,12.828
6870.683,73.253,75.625,9.201
6872.267,70.768,75.163,11.529
6873.848,71.425,74.456,11.020
6875.433,71.076,73.779,8.150
6877.015,70.219,73.410,6.360
6878.601,69.433,74.039,6.700
6880.183,71.114,73.952,7.333
6881.766,69.865,74.216,9.468
6883.353,71.989,74.589,10.790
6884.936,72.966,75.606,9.498
6886.524,73.362,77.368,7.734
6888.108,73.224,74.569,8.025
6889.697,70.788,74.367,11.291
6891.281,70.873,75.189,13.737
6892.867,69.825,74.258,11.910
6894.456,71.805,73.076,8.607
6896.042,71.422,74.939,7.371
6897.633,71.297,75.474,7.179
6899.219,72.773,74.445,7.329
6900.810,71.864,73.865,9.863
6902.398,70.995,73.289,13.282
6903.986,71.503,73.143,12.996
6905.578,71.100,74.672,9.430
6907.166,70.638,74.385,6.784
6908.759,72.258,74.906,6.535
6910.349,72.415,74.393,6.962
6911.942,71.467,74.108,9.280
6913.532,71.803,74.371,14.448
6915.123,72.055,73.801,16.781
6916.717,73.137,75.603,12.763
6918.308,71.674,75.514,7.427
6919.904,72.039,74.244,6.497
6921.496,72.338,73.695,7.482
6923.092,73.377,73.779,13.879
6924.684,74.119,73.433,23.689
6926.281,72.649,74.642,24.298
6927.875,73.393,73.057,13.237
6929.468,73.479,73.189,7.345
6931.066,71.948,73.967,6.636
6932.661,72.129,73.392,6.752
6934.259,71.854,72.579,6.223
6935.855,73.800,71.830,6.461
6937.454,73.247,72.740,6.402
6939.050,73.792,74.709,9.345
6940.646,73.337,74.572,14.737
6942.247,76.496,73.322,16.104
6943.844,74.805,75.296,11.328
6945.445,77.588,76.656,7.346
6947.043,86.055,78.341,6.997
6948.645,92.767,78.902,13.404
6950.243,88.768,77.473,24.264
6951.842,83.225,75.499,26.744
6953.445,75.962,75.148,16.643
6955.045,73.788,74.650,8.688
6956.649,74.905,74.156,7.056
6958.249,74.453,75.104,7.150
6959.854,73.671,75.315,7.171
6961.455,74.471,74.464,6.951
6963.056,73.729,75.478,6.822
6964.662,72.693,76.684,6.827
6966.264,72.931,74.528,6.989
6967.871,73.608,74.766,7.255
6969.473,74.659,74.151,9.136
6971.081,76.357,72.359,12.010
6972.684,77.969,74.546,12.599
6974.288,78.564,73.093,9.862
6975.897,79.070,72.950,7.360
6977.501,80.960,73.760,9.414
6979.110,84.360,74.974,15.813
6980.716,88.118,77.764,19.950
6982.326,94.123,83.946,15.605
6983.932,106.319,96.571,8.768
6985.539,143.610,139.569,7.048
6987.149,227.102,200.614,7.212
6988.757,319.277,233.864,7.272
6990.368,305.578,209.918,7.089
6991.977,202.382,148.911,6.828
6993.589,121.047,106.052,6.707
6995.198,96.114,85.878,6.679
6996.807,92.486,80.711,6.765
6998.420,98.482,88.234,7.104
7000.030,120.189,112.821,7.186
7001.645,183.285,155.701,7.059
7003.255,269.968,194.060,7.408
7004.870,287.166,188.095,9.659
7006.482,205.115,145.943,10.230
7008.094,122.839,102.904,8.147
7009.710,88.482,82.190,6.595
7011.322,78.281,78.103,9.333
7012.939,73.588,74.670,13.234
7014.552,75.713,73.665,12.677
7016.170,70.302,74.398,8.610
7017.784,71.784,75.331,6.413
7019.398,71.211,74.698,6.237
7021.017,70.886,71.973,6.172
7022.632,69.996,70.889,6.161
7024.252,71.416,71.023,6.161
7025.867,70.281,71.981,6.184
7027.488,71.045,72.688,6.311
7029.104,70.412,73.367,6.369
7030.721,71.955,74.898,6.596
7032.343,72.057,74.594,6.716
7033.960,72.131,74.637,6.556
7035.582,70.768,74.445,6.399
7037.201,71.500,74.282,6.252
7038.824,70.186,73.272,6.223
7040.443,69.747,70.628,6.680
7042.066,70.267,71.617,7.806
7043.686,70.337,71.466,8.528
7045.307,69.739,71.615,8.111
7046.931,70.195,73.309,8.487
7048.553,71.453,74.717,10.705
7050.178,72.570,73.548,12.435
7051.800,72.429,73.787,11.651
7053.426,72.360,75.010,9.656
7055.049,71.736,73.395,8.393
7056.672,72.850,71.665,7.577
7058.299,71.623,71.588,7.103
7059.923,69.764,70.711,6.839
7061.551,70.997,71.050,6.811
7063.175,71.660,72.285,7.251
7064.804,72.602,72.874,7.588
7066.429,72.041,73.511,7.902
7068.055,71.846,73.500,8.062
7069.685,71.258,71.547,7.945
7071.311,72.426,73.250,8.009
7072.942,72.537,74.607,7.828
7074.569,72.538,72.859,7.721
7076.200,72.220,71.534,7.759
7077.828,70.028,73.045,7.541
7079.456,71.630,74.075,7.534
7081.089,73.594,71.536,7.747
7082.718,71.485,75.331,8.149
7084.351,71.106,73.802,8.550
7085.981,72.611,70.963,8.118
7087.615,71.327,72.380,7.515
7089.245,72.361,73.242,8.210
7090.876,72.640,72.926,9.538
7092.511,71.109,74.769,9.035
7094.143,73.538,74.001,7.620
7095.779,73.266,72.450,7.068
7097.411,72.863,72.765,6.629
7099.048,71.137,73.719,6.672
7100.681,74.312,75.500,6.595
7102.314,73.221,75.716,6.548
7103.952,73.431,75.219,6.676
7105.587,72.711,73.828,6.674
7107.225,72.385,72.632,6.415
7108.860,73.621,73.375,6.653
7110.499,72.477,72.218,6.864
7112.135,73.275,73.080,6.917
7113.771,72.450,73.005,6.541
7115.412,72.021,71.511,6.525
7117.049,72.112,70.605,6.593
7118.690,70.968,71.060,6.472
7120.327,71.158,69.779,6.411
7121.969,71.727,71.655,6.332
7123.608,70.687,73.997,6.335
7125.246,73.465,74.217,6.453
7126.890,71.866,73.508,6.625
7128.529,72.519,74.319,7.444
7130.173,70.496,73.167,7.613
7131.813,71.125,73.000,7.228
7133.458,71.512,71.639,7.427
7135.099,71.138,71.859,7.759
7136.740,69.835,73.314,7.326
7138.386,69.394,71.184,6.626
7140.028,70.619,71.312,6.334
7141.675,71.382,73.390,6.801
7143.318,70.500,73.643,7.885
7144.965,70.380,74.351,9.154
7146.608,72.228,75.718,9.586
7148.253,71.455,73.419,9.115
7149.901,71.569,71.298,8.505
7151.546,71.446,72.916,7.862
7153.195,70.597,73.082,7.206
7154.840,69.812,71.515,6.735
7156.490,70.482,71.601,6.597
7158.137,72.158,74.274,6.860
7159.783,72.445,73.578,7.051
7161.434,71.223,71.857,7.239
7163.082,70.186,72.846,7.422
7164.734,69.628,74.705,7.393
7166.382,72.012,75.229,7.325
7168.034,71.641,75.440,7.404
7169.683,71.516,75.715,7.299
7171.337,72.122,73.937,7.263
7172.987,71.273,74.147,7.310
7174.637,71.082,75.821,7.284
7176.291,71.115,75.924,7.384
7177.942,72.762,74.297,7.618
7179.597,70.100,75.718,7.549
7181.249,70.338,74.932,7.458
7182.905,70.530,73.102,7.383
7184.557,71.596,73.866,7.299
7186.210,71.734,76.285,6.787
7187.867,71.415,75.631,6.256
7189.521,73.835,75.062,6.006
7191.179,71.300,74.349,6.088
7192.833,71.217,73.073,6.112
7194.492,70.707,72.017,6.121
7196.147,71.148,72.611,5.983
7197.802,71.070,74.705,6.037
7199.462,70.342,74.115,6.310
7201.118,72.007,73.736,6.480
7202.779,72.879,73.661,6.419
7204.436,71.791,73.153,6.221
7206.097,70.792,73.228,6.026
7207.755,71.582,74.710,5.956
7209.413,70.777,72.405,6.119
7211.075,70.960,72.648,6.137
7212.734,70.580,73.884,5.858
7214.398,70.020,73.970,5.840
7216.057,70.916,72.301,5.969
7217.721,70.407,70.709,5.888
7219.382,70.039,73.804,5.874
7221.043,70.464,73.802,6.218
7222.708,70.508,72.808,6.814
7224.369,70.591,72.553,7.304
7226.035,70.542,71.887,7.302
7227.697,70.427,70.198,7.096
7229.364,69.787,72.188,7.080
7231.027,70.589,71.588,7.156
7232.691,71.023,72.927,7.245
7234.359,70.771,73.100,7.469
7236.023,71.190,70.934,7.686
7237.691,71.700,72.214,10.226
7239.357,71.395,73.722,22.837
7241.026,70.760,73.075,45.633
7242.692,74.433,74.140,57.667
7244.358,73.470,74.647,51.559
7246.028,69.913,73.119,49.766
7247.695,70.192,73.154,50.945
7249.367,71.650,74.086,34.074
7251.034,72.922,74.089,14.616
7252.706,72.740,74.844,11.356
7254.375,70.953,75.325,15.785
7256.044,70.987,74.214,17.621
7257.717,72.358,72.418,14.465
7259.387,71.528,71.180,10.123
7261.061,70.687,70.882,7.873
7262.731,69.454,72.795,7.341
7264.406,70.758,73.964,7.583
7266.077,71.626,73.494,7.696
7267.748,71.229,74.355,8.084
7269.424,71.456,73.971,8.975
7271.097,75.467,74.804,9.363
7272.773,75.543,73.571,8.766
7274.447,72.190,72.188,12.052
7276.124,72.829,73.217,33.466
7277.798,73.910,75.116,64.701
7279.472,72.828,75.533,64.639
7281.151,73.188,72.599,32.845
7282.826,71.103,72.465,13.047
7284.505,69.866,71.981,19.471
7286.181,72.110,69.960,29.826
7287.861,72.224,71.810,27.784
7289.538,71.926,71.422,15.713
7291.215,72.251,71.211,8.719
7292.896,73.311,73.708,8.364
7294.574,72.650,74.471,8.749
7296.256,73.005,73.202,11.291
7297.934,74.087,74.972,14.233
7299.617,72.020,71.393,12.491
7301.296,70.586,70.995,8.478
7302.980,70.570,71.002,10.168
7304.660,70.964,71.357,18.059
7306.341,72.083,72.966,21.534
7308.025,72.705,74.122,15.631
7309.707,71.138,74.147,9.167
7311.392,71.782,72.826,8.203
7313.074,73.482,73.291,8.916
7314.761,72.727,74.336,11.978
7316.443,73.301,74.026,29.628
7318.126,73.208,73.265,51.200
7319.814,73.659,73.326,44.658
7321.498,73.055,74.344,19.325
7323.186,72.270,73.678,7.180
7324.871,74.062,73.472,6.515
7326.560,74.379,75.075,6.464
7328.245,73.721,75.886,10.713
7329.931,72.480,76.421,22.158
7331.622,73.007,76.048,28.932
7333.308,74.252,75.270,21.256
7334.999,75.192,75.272,10.313
7336.687,74.454,75.272,6.866
7338.379,73.843,73.675,7.393
7340.067,70.988,74.348,18.861
7341.755,73.724,71.993,47.709
7343.448,72.224,72.563,63.544
7345.138,72.066,72.933,40.584
7346.831,71.667,71.057,14.424
7348.522,73.117,72.504,8.125
7350.216,79.912,74.532,7.967
7351.907,82.355,76.233,8.220
7353.598,81.619,75.037,8.549
7355.294,76.623,72.233,8.251
7356.986,72.212,71.865,8.912
7358.683,72.662,75.035,16.705
7360.375,70.848,73.440,26.954
7362.073,73.188,74.006,24.827
7363.766,72.391,74.963,13.536
7365.460,70.492,75.249,8.270
7367.159,72.900,74.780,8.425
7368.854,72.241,73.310,21.093
7370.553,70.378,72.853,46.477
7372.248,70.753,71.303,51.792
7373.948,69.613,69.937,27.891
7375.645,69.024,69.029,11.078
7377.342,68.707,68.185,7.860
7379.043,68.808,67.929,7.411
7380.740,69.584,69.482,6.973
7382.442,68.936,70.180,7.060
7384.141,69.904,69.705,7.023
7385.843,71.098,70.207,6.884
7387.543,69.833,70.730,6.616
7389.242,69.975,68.499,6.830
7390.946,69.415,70.968,8.882
7392.646,68.774,71.825,16.793
7394.351,71.183,71.123,22.881
7396.052,69.582,69.607,17.819
7397.758,69.577,68.091,9.301
7399.459,69.771,68.046,7.101
7401.162,67.849,69.593,13.410
7402.868,69.842,71.734,31.286
7404.571,70.244,70.073,38.732
7406.279,67.590,68.264,22.219
7407.983,69.067,68.904,8.845
7409.691,69.209,68.860,6.563
7411.395,69.425,71.316,6.406
7413.100,68.655,71.476,7.266
7414.810,69.647,68.893,7.761
7416.516,68.177,67.653,7.436
7418.226,69.581,68.949,7.384
7419.932,71.616,69.420,7.043
7421.643,73.952,71.749,6.682
7423.351,85.198,78.158,6.346
7425.059,95.053,82.400,6.637
7426.771,93.149,81.089,6.524
7428.479,79.415,76.696,7.090
7430.192,70.193,73.992,11.554
7431.902,69.731,71.340,16.378
7433.615,69.538,69.785,13.317
7435.325,67.662,68.181,7.894
7437.040,68.125,68.234,7.500
7438.751,68.052,69.719,15.234
7440.462,68.843,69.342,24.253
7442.178,69.170,70.505,20.959
7443.890,70.423,71.611,9.659
7445.607,71.129,71.155,6.517
7447.319,70.798,70.486,6.387
7449.037,71.620,71.122,6.253
7450.750,69.517,71.940,6.395
7452.464,70.205,69.865,6.146
7454.183,68.800,66.974,6.363
7455.898,68.108,67.270,6.446
7457.617,68.147,70.737,6.365
7459.333,68.782,73.068,6.671
7461.053,69.013,71.299,7.014
7462.769,70.220,73.597,8.251
7464.486,70.850,72.663,9.654
7466.207,67.508,70.732,10.588
7467.925,69.530,70.904,11.678
7469.647,71.763,71.433,11.787
7471.365,70.006,68.656,12.210
7473.088,68.135,68.928,15.839
7474.807,68.835,70.426,18.907
7476.527,68.055,69.312,16.342
7478.251,68.025,67.776,12.365
7479.971,68.467,67.805,14.217
7481.696,68.063,67.515,18.971
7483.417,67.134,68.823,19.450
7485.143,67.562,70.781,17.923
7486.865,68.383,70.622,15.023
7488.587,68.868,69.460,10.342
7490.314,68.142,69.808,7.560
7492.037,68.538,71.252,7.004
7493.765,68.980,69.420,8.035
7495.489,68.770,69.159,9.666
7497.217,68.515,69.147,8.975
7498.942,67.305,68.899,7.211
7500.667,68.066,69.276,6.449
7502.397,68.114,70.510,6.682
7504.123,69.437,71.386,6.694
7505.853,69.409,71.159,6.533
7507.580,67.895,70.171,6.228
7509.311,69.636,70.233,6.223
7511.039,70.471,70.782,6.182
7512.767,69.828,69.410,6.049
7514.499,70.426,70.488,6.025
7516.228,67.700,69.256,6.563
7517.961,69.400,69.560,8.349
7519.690,70.242,69.995,9.863
7521.424,70.046,69.857,9.127
7523.155,72.778,72.396,12.569
7524.885,73.587,71.942,29.648
7526.621,74.349,72.468,38.466
7528.352,73.689,72.410,23.973
7530.088,74.259,72.168,10.633
7531.820,72.649,72.614,14.290
7533.557,72.682,72.818,15.229
7535.290,71.456,73.008,10.188
7537.024,69.003,72.051,6.841
7538.762,70.342,70.402,7.132
7540.496,72.695,70.831,7.791
7542.235,69.646,72.556,9.052
7543.970,71.094,71.263,8.835
7545.710,72.086,71.631,7.164
7547.446,71.890,69.988,6.714
7549.182,72.080,71.687,6.723
7550.923,72.840,73.256,6.459
7552.660,71.732,71.436,6.454
7554.401,71.477,70.970,6.922
7556.139,70.296,71.676,7.449
7557.882,71.231,72.138,9.881
7559.620,71.526,71.410,12.689
7561.359,72.075,70.059,11.403
7563.103,71.306,70.506,8.048
7564.843,71.114,74.108,6.739
7566.587,70.648,74.276,7.136
7568.328,71.519,71.436,8.075
7570.073,71.042,71.720,10.006
7571.815,72.443,72.248,16.379
7573.561,72.151,71.511,25.516
7575.303,74.024,73.977,25.060
7577.046,74.927,71.842,14.675
7578.793,73.293,72.223,8.183
7580.537,71.719,72.364,6.561
7582.285,71.130,71.182,6.385
7584.029,72.951,70.817,6.420
7585.778,72.639,71.847,8.869
7587.523,72.623,68.702,13.318
7589.268,76.290,69.964,13.839
7591.018,74.508,71.869,9.365
7592.765,72.852,71.977,6.788
7594.516,71.619,71.682,6.775
7596.263,74.083,72.482,7.108
7598.014,70.428,71.848,12.232
7599.762,73.186,73.627,25.397
7601.511,72.527,73.483,30.760
7603.264,71.629,70.929,19.675
7605.013,76.230,70.187,10.105
7606.766,71.186,73.057,11.248
7608.516,74.062,70.079,10.538
7610.271,74.688,72.929,11.452
7612.021,77.992,74.390,10.239
7613.773,79.858,74.014,10.120
7615.528,87.515,75.852,8.906
7617.280,88.213,78.640,8.934
7619.037,82.787,76.674,12.510
7620.790,80.576,76.045,14.487
7622.547,79.081,74.291,13.098
7624.300,78.759,73.458,11.281
7626.054,83.880,75.780,11.403
7627.813,87.581,77.551,13.085
7629.568,87.205,75.045,21.744
7631.327,76.574,73.480,26.649
7633.083,76.952,74.191,18.800
7634.843,73.147,75.029,10.245
7636.599,73.645,74.180,8.166
7638.356,70.877,72.752,7.689
7640.117,70.958,73.013,7.674
7641.875,72.385,71.245,8.111
7643.637,70.706,70.274,8.040
7645.396,72.739,71.202,8.001
7647.159,70.801,72.415,7.669
7648.918,71.743,72.074,7.435
7650.677,74.161,70.945,7.369
7652.442,69.625,69.551,7.986
7654.202,67.912,70.249,10.022
7655.967,71.233,71.532,11.559
7657.728,70.230,71.159,9.260
7659.494,70.359,69.940,6.820
7661.256,72.668,69.994,7.442
7663.019,69.715,71.338,12.268
7664.786,70.250,71.972,15.864
7666.549,72.234,72.312,12.377
7668.317,73.602,73.273,7.262
7670.081,73.623,74.147,6.281
7671.850,77.021,74.628,6.151
7673.615,76.522,75.780,6.292
7675.380,79.145,76.816,6.361
7677.150,83.374,77.644,6.220
7678.916,82.075,77.972,5.956
7680.687,77.646,76.655,6.158
7682.454,74.704,74.156,6.981
7684.225,72.062,70.484,7.712
7685.993,72.631,69.199,7.621
7687.761,70.186,70.159,7.786
7689.534,69.903,71.641,8.754
7691.303,71.832,72.695,8.875
7693.077,73.289,70.653,9.414
7694.846,74.108,70.989,9.440
7696.621,74.225,74.225,8.401
7698.391,71.882,74.915,8.696
7700.162,72.968,72.325,11.934
7701.938,75.242,72.926,14.063
7703.710,73.033,71.872,11.203
7705.486,70.418,71.354,7.781
7707.259,72.697,72.725,6.610
7709.036,74.501,72.559,6.370
7710.810,74.276,70.812,8.547
7712.588,73.504,72.209,29.973
7714.362,74.099,69.800,59.816
7716.137,71.960,72.206,69.990
7717.916,72.496,70.492,74.455
7719.691,73.424,68.149,74.061
7721.472,71.475,70.919,40.181
7723.248,71.839,73.019,14.467
7725.029,71.398,70.739,16.014
7726.806,70.749,70.896,24.291
7728.584,73.669,72.089,23.800
7730.366,73.560,72.860,15.523
7732.144,70.696,72.407,8.444
7733.927,69.961,70.749,8.203
7735.706,70.824,73.126,9.561
7737.490,71.561,74.168,11.640
7739.270,72.777,72.387,10.603
7741.051,70.395,72.052,8.765
7742.836,71.932,73.411,8.123
7744.617,73.574,70.340,7.797
7746.403,71.569,68.522,7.635
7748.185,74.601,72.017,9.521
7749.972,71.948,73.180,28.268
7751.754,71.019,72.414,70.693
7753.538,74.052,73.168,83.886
7755.326,73.026,74.064,43.770
7757.110,73.427,74.698,13.722
7758.899,71.580,74.298,12.555
7760.683,72.868,73.968,26.615
7762.473,71.437,73.153,36.023
7764.259,70.868,71.987,23.893
7766.045,72.588,72.657,8.930
7767.836,73.093,74.138,6.695
7769.623,74.282,74.708,6.668
7771.414,73.577,72.973,7.253
7773.202,75.330,71.532,10.594
7774.995,74.850,71.895,17.921
7776.783,73.872,71.630,17.241
7778.572,70.887,71.731,10.596
7780.366,72.239,70.228,12.719
7782.156,73.135,70.751,24.220
7783.951,76.123,72.318,23.836
7785.741,72.648,71.990,12.444
7787.537,72.401,70.820,8.489
7789.328,73.592,73.435,8.726
7791.120,73.542,73.424,9.868
7792.917,73.666,70.589,17.388
7794.709,73.132,68.919,43.577
7796.507,72.851,70.049,64.646
7798.300,71.180,70.616,43.855
7800.099,71.824,69.725,14.753
7801.893,72.939,71.405,7.273
7803.688,72.632,72.334,6.809
7805.487,74.104,72.768,7.098
7807.283,73.383,73.552,9.250
7809.083,73.138,72.919,23.727
7810.880,71.702,73.717,35.503
7812.681,75.086,71.690,25.056
7814.478,74.034,70.202,10.905
7816.276,74.288,71.034,9.396
7818.078,73.016,71.572,9.594
7819.877,75.923,69.870,11.067
7821.680,73.813,74.864,38.905
7823.480,72.747,74.898,80.861
7825.284,72.264,73.882,67.954
7827.084,73.908,73.531,20.548
7828.884,72.035,72.341,8.638
7830.690,70.543,71.349,8.538
7832.491,72.047,73.871,8.133
7834.297,71.847,71.497,7.392
7836.100,72.811,71.292,7.450
7837.907,73.022,72.596,7.574
7839.710,72.391,72.587,8.371
7841.513,74.932,74.271,19.353
7843.321,74.621,74.152,31.632
7845.126,75.684,73.149,25.946
7846.935,73.658,72.714,11.353
7848.740,73.148,71.080,8.496
7850.550,72.859,70.008,14.461
7852.356,72.179,74.038,25.812
7854.167,72.946,71.252,70.356
7855.974,72.461,73.780,93.435
7857.781,73.274,73.926,58.271
7859.593,72.329,72.906,21.931
7861.401,71.205,73.811,32.945
7863.214,70.395,71.632,38.379
7865.023,73.358,70.894,24.355
7866.836,73.194,73.226,10.823
7868.646,73.030,72.243,16.628
7870.456,72.106,70.712,28.583
7872.271,73.358,71.765,40.338
7874.082,74.897,70.784,35.017
7875.898,72.485,70.397,17.815
7877.710,72.814,71.660,10.289
7879.526,71.157,72.830,20.479
7881.339,71.680,73.412,32.065
7883.152,73.455,73.051,31.576
7884.970,75.839,71.610,23.137
7886.784,74.965,73.837,14.299
7888.603,70.888,73.488,13.893
7890.417,72.256,72.025,34.995
7892.237,69.490,70.253,56.638
7894.052,71.091,68.797,39.114
7895.868,70.752,69.882,13.726
7897.689,70.322,71.840,9.791
7899.506,69.081,70.819,8.906
7901.328,70.978,69.316,8.051
7903.145,70.678,69.463,7.530
7904.968,70.135,70.465,7.880
7906.786,69.926,70.279,8.222
7908.605,70.878,70.954,8.517
7910.429,70.933,71.043,9.014
7912.249,70.579,72.155,17.737
7914.073,72.357,71.253,55.682
7915.894,73.004,68.919,90.489
7917.719,73.659,71.649,65.241
7919.541,70.399,70.166,25.625
7921.363,70.066,70.171,32.809
7923.189,68.828,70.416,49.711
7925.012,71.092,68.499,38.849
7926.840,68.707,67.380,13.455
7928.663,70.364,71.870,8.993
7930.491,71.214,70.179,13.021
7932.316,71.243,69.491,31.676
7934.141,71.235,70.569,40.611
7935.970,70.637,69.953,24.803
7937.796,71.143,67.318,9.144
7939.626,71.803,67.513,7.194
7941.453,71.025,69.886,7.343
7943.284,70.587,71.704,7.659
7945.111,70.919,71.726,8.537
7946.939,70.432,68.218,9.668
7948.772,70.672,65.194,14.234
7950.600,68.908,70.409,23.925
7952.434,69.347,71.321,24.792
7954.263,68.915,68.513,13.923
7956.097,68.380,69.275,7.472
7957.928,69.288,70.582,6.455
7959.758,68.330,68.334,6.246
7961.594,68.713,67.073,6.462
7963.425,70.362,67.810,9.433
7965.262,68.183,70.375,41.546
7967.094,68.119,68.784,70.077
7968.931,70.247,65.495,50.810
7970.765,66.218,64.910,18.359
7972.598,65.641,64.558,11.886
7974.437,66.302,61.984,7.810
7976.271,64.808,62.622,9.037
7978.111,67.018,65.015,15.831
7979.946,68.021,65.904,29.426
7981.786,67.214,65.374,38.230
7983.622,67.923,66.718,27.943
7985.459,68.752,67.319,11.741
7987.300,67.980,67.986,7.367
7989.138,68.562,68.239,7.922
7990.980,68.275,66.736,8.605
7992.818,67.602,64.424,21.906
7994.662,69.263,64.880,67.969
7996.501,68.277,66.518,81.248
7998.345,67.107,66.697,35.784
8000.185,66.533,65.735,9.634
8002.025,66.816,66.186,9.394
8003.870,66.510,67.754,8.531
8005.712,64.994,66.332,7.993
8007.558,67.078,64.894,7.202
8009.400,66.818,64.247,6.726
8011.247,67.627,64.704,6.845
8013.090,65.397,66.045,10.209
8014.933,66.147,67.509,22.408
8016.781,69.229,68.133,29.717
8018.626,67.831,67.630,19.707
8020.475,68.413,65.597,10.716
8022.320,66.939,65.832,11.675
8024.170,68.058,66.314,11.826
8026.016,66.796,63.841,29.655
8027.862,68.244,61.234,60.228
8029.713,66.855,63.612,55.432
8031.561,67.253,66.223,21.569
8033.413,67.043,69.293,11.735
8035.261,69.336,67.759,8.537
8037.114,68.069,63.143,7.785
8038.963,69.009,67.124,6.930
8040.812,68.500,66.686,6.759
8042.666,69.157,67.288,6.992
8044.516,67.582,70.855,7.003
8046.371,70.409,71.773,6.448
8048.222,69.038,69.344,6.460
8050.078,69.312,71.508,6.733
8051.930,69.399,69.342,12.428
8053.783,69.973,68.469,21.003
8055.640,69.532,68.025,19.599
8057.493,67.586,66.389,9.358
8059.351,69.680,65.225,6.572
8061.205,69.736,67.014,9.934
8063.064,69.019,65.437,25.099
8064.919,75.657,67.644,35.485
8066.774,76.265,68.805,22.734
8068.634,71.072,67.157,9.012
8070.490,69.606,66.352,6.276
8072.352,69.074,68.781,5.808
8074.209,67.522,67.510,5.950
8076.070,69.479,69.219,6.556
8077.928,71.039,71.039,7.483
8079.787,69.776,69.334,8.192
8081.650,70.261,67.053,7.265
8083.509,69.086,70.376,6.289
8085.373,69.630,68.865,7.305
8087.233,67.440,65.763,8.870
8089.098,66.736,63.141,7.878
8090.959,66.539,63.755,6.300
8092.820,66.958,66.799,6.923
8094.686,68.219,66.771,10.827
8096.549,68.774,67.170,13.042
8098.416,68.546,67.196,9.618
8100.279,69.996,65.546,6.823
8102.147,68.076,67.635,10.116
8104.010,68.592,71.595,18.544
8105.875,70.049,65.373,19.335
8107.744,69.069,65.750,11.105
8109.609,70.833,69.642,7.066
8111.479,67.748,70.200,6.769
8113.345,68.050,68.707,6.618
8115.216,68.891,67.914,6.242
8117.083,67.671,66.702,5.887
8118.950,69.713,70.929,5.663
8120.823,69.403,70.920,5.602
8122.691,69.812,69.641,5.770
8124.564,70.559,69.070,6.189
8126.433,69.995,69.362,6.192
8128.307,70.246,71.325,6.229
8130.177,70.571,70.582,6.440
8132.051,71.240,69.588,6.665
8133.922,71.389,68.811,6.930
8135.793,69.901,69.866,6.674
8137.670,70.850,71.857,6.835
8139.542,70.792,69.913,8.733
8141.419,70.238,67.550,11.025
8143.291,70.571,70.579,9.729
8145.169,70.305,71.626,7.172
8147.043,69.522,70.023,8.811
8148.917,68.331,68.968,12.277
8150.796,70.258,67.714,11.173
8152.672,68.558,67.557,7.395
8154.551,68.327,68.189,6.119
8156.427,68.263,68.598,5.925
8158.308,70.905,69.449,5.511
8160.185,71.053,70.649,6.067
8162.062,68.797,70.326,6.010
8163.944,69.517,71.033,5.947
8165.823,68.292,70.111,5.950
8167.706,71.453,68.456,5.791
8169.585,68.457,67.017,5.855
8171.468,68.091,66.563,5.786
8173.348,69.450,67.553,5.889
8175.229,69.465,66.786,6.263
8177.114,71.013,67.407,6.442
8178.995,69.513,69.303,6.381
8180.881,69.766,70.686,6.824
8182.763,71.441,71.055,7.456
8184.650,72.237,71.511,8.272
8186.533,70.732,69.877,9.021
8188.416,70.231,70.100,9.192
8190.304,69.291,68.039,10.040
8192.188,69.427,66.579,9.774
8194.078,70.297,67.961,8.870
8195.963,68.926,66.250,10.121
8197.853,70.103,66.565,11.874
8199.738,70.469,70.705,10.204
8201.625,71.295,70.588,7.951
8203.516,71.811,67.657,7.559
8205.403,72.094,68.021,7.542
8207.295,69.090,70.860,7.770
8209.184,73.597,70.218,7.708
8211.077,70.753,69.298,7.463
8212.965,71.720,68.490,6.496
8214.855,69.942,66.379,6.373
8216.749,68.584,64.842,6.519
8218.639,69.263,67.800,6.440
8220.535,70.848,65.706,5.987
8222.426,68.433,65.909,5.756
8224.322,69.220,67.799,5.965
8226.214,69.588,67.681,6.376
8228.106,69.113,65.613,6.084
8230.004,66.762,66.178,5.397
8231.897,67.281,66.910,5.182
8233.795,65.949,66.983,4.965
8235.689,67.501,66.275,5.172
8237.589,66.748,65.779,5.215
8239.484,68.331,66.338,5.268
8241.379,68.106,67.185,5.785
8243.279,66.716,67.004,6.607
8245.176,67.909,69.144,6.800
8247.077,68.534,68.301,6.364
8248.974,69.101,65.383,6.758
8250.877,69.885,64.176,7.128
8252.775,70.550,64.381,6.307
8254.673,68.258,67.419,5.706
8256.577,70.843,64.846,6.097
8258.476,68.010,62.104,6.140
8260.381,69.670,63.140,5.353
8262.281,69.256,65.222,5.171
8264.186,68.172,63.429,5.330
8266.087,67.830,62.491,5.344
8267.989,67.128,64.209,5.368
8269.895,69.397,66.822,5.362
8271.798,70.163,67.643,5.489
8273.705,68.355,66.859,5.527
8275.609,69.511,67.813,5.686
8277.517,68.951,67.706,8.700
8279.421,70.674,66.495,22.446
8281.331,70.276,65.862,40.491
8283.236,70.819,67.441,60.008
8285.141,64.515,70.263,51.096
8287.052,68.304,70.187,31.022
8288.958,67.248,66.848,47.578
8290.870,67.125,68.375,72.465
8292.777,70.720,69.369,49.742
8294.689,70.288,69.767,17.761
8296.597,68.570,71.164,19.343
8298.506,70.934,69.205,44.911
8300.420,69.758,66.724,76.389
8302.329,71.118,68.905,70.663
8304.244,68.488,71.086,25.636
8306.154,68.402,70.022,10.131
8308.069,70.108,67.884,8.140
8309.981,69.826,68.364,9.982
8311.892,68.089,65.870,23.049
8313.809,69.268,67.573,28.832
8315.722,68.447,67.875,15.753
8317.639,69.994,65.644,6.935
8319.553,69.968,65.199,7.492
8321.471,70.595,67.671,8.056
8323.385,70.293,65.339,6.614
8325.300,72.188,64.435,5.486
8327.220,70.459,66.646,5.376
8329.136,70.547,69.700,5.254
8331.056,71.766,70.404,5.136
8332.973,71.444,67.687,5.110
8334.894,71.480,65.416,5.107
8336.812,71.081,66.381,5.410
8338.730,72.599,69.751,6.605
8340.653,70.655,70.448,7.842
8342.571,71.300,67.792,12.027
8344.495,72.529,68.971,60.968
8346.415,66.122,68.964,154.053
8348.340,74.743,66.399,143.984
8350.260,72.376,64.472,34.699
8352.181,68.164,63.439,19.863
8354.107,69.267,63.459,49.483
8356.029,67.205,67.031,57.575
8357.956,70.490,69.235,28.752
8359.878,71.544,71.844,8.288
8361.806,71.391,70.613,8.649
8363.730,70.059,67.888,12.670
8365.654,73.111,67.704,22.680
8367.583,70.771,67.304,28.349
8369.508,70.343,65.260,16.766
8371.438,69.459,64.397,6.892
8373.364,68.385,63.029,5.565
8375.295,68.038,63.692,5.642
8377.221,68.279,67.481,5.760
8379.149,69.354,67.941,6.431
8381.081,72.120,65.478,11.764
8383.009,70.418,70.595,31.275
8384.942,71.958,71.077,45.375
8386.871,68.646,67.149,27.435
8388.805,70.545,67.644,7.295
8390.735,72.384,71.337,6.356
8392.665,69.827,69.566,7.247
8394.600,68.411,69.427,6.950
8396.532,68.330,67.930,6.832
8398.468,70.328,66.868,25.380
8400.400,65.123,67.898,89.225
8402.337,69.006,66.313,114.204
8404.270,69.492,69.333,47.865
8406.203,67.563,68.174,9.306
8408.142,70.067,66.383,5.796
8410.076,69.803,65.495,5.372
8412.015,68.097,65.411,5.866
8413.950,68.327,67.966,9.513
8415.891,68.132,66.641,32.421
8417.827,70.567,65.748,54.625
8419.763,68.968,65.032,34.716
8421.705,67.764,64.580,10.383
8423.642,67.839,65.659,6.558
8425.585,69.330,67.786,7.320
8427.523,68.287,66.399,9.245
8429.466,70.603,64.446,22.895
8431.406,71.168,65.080,109.340
8433.350,71.024,67.740,138.871
8435.290,70.200,69.254,62.811
8437.230,69.233,67.622,10.302
8439.176,69.742,66.968,6.384
8441.118,70.794,68.992,5.453
8443.064,68.428,68.362,5.251
8445.006,69.521,66.576,5.125
8446.954,67.893,66.657,5.383
8448.897,69.354,66.027,5.646
8450.841,70.992,69.198,7.457
8452.789,71.576,70.145,26.608
8454.734,71.762,69.143,49.890
8456.684,74.311,67.574,34.182
8458.629,70.550,67.671,9.966
8460.580,69.460,70.685,5.755
8462.526,68.401,65.723,6.588
8464.473,68.735,66.723,16.109
8466.425,69.520,68.779,80.286
8468.372,69.693,68.930,112.404
8470.325,71.389,68.653,50.525
8472.274,70.735,66.903,7.342
8474.227,69.376,63.167,6.313
8476.177,70.997,66.990,7.244
8478.127,73.134,69.458,7.276
8480.082,71.606,68.752,5.807
8482.033,70.331,68.352,4.931
8483.989,71.198,67.030,4.919
8485.940,71.468,68.889,4.916
8487.897,73.183,72.340,4.855
8489.850,72.348,69.873,5.322
8491.803,70.135,64.769,6.163
8493.761,70.694,64.817,18.336
8495.715,71.459,68.610,34.807
8497.674,70.027,67.493,27.078
8499.629,71.769,67.987,10.424
8501.589,70.407,70.080,6.987
8503.545,73.557,70.040,9.636
8505.501,72.439,68.438,41.477
8507.462,69.642,70.885,71.357
8509.419,71.483,68.944,42.010
8511.382,72.360,67.618,8.770
8513.340,71.478,65.602,5.225
8515.303,69.499,66.844,5.109
8517.262,71.134,72.138,4.726
8519.221,72.399,71.555,4.810
8521.186,75.537,71.139,5.681
8523.146,74.332,70.956,6.044
8525.111,71.386,69.308,5.410
8527.073,71.176,67.217,4.744
8529.039,69.353,67.539,4.629
8531.001,70.389,70.480,4.602
8532.964,69.929,69.176,4.523
8534.931,70.859,71.096,4.423
8536.895,69.503,70.183,4.796
8538.863,71.954,67.560,10.159
8540.828,70.381,69.319,20.049
8542.797,73.083,73.367,16.909
8544.762,71.791,70.320,6.717
8546.728,71.755,68.938,5.807
8548.699,73.019,69.343,14.894
8550.666,72.302,70.348,31.725
8552.637,72.015,71.434,28.203
8554.605,71.412,72.038,11.511
8556.578,74.649,75.626,5.534
8558.546,75.237,75.406,4.682
8560.515,73.845,72.241,4.354
8562.489,73.980,72.729,4.292
8564.459,71.888,76.119,4.286
8566.434,70.978,71.088,4.433
8568.404,72.138,69.715,4.296
8570.380,72.287,68.576,4.327
8572.352,70.162,72.118,4.815
8574.324,72.061,73.796,5.302
8576.301,75.925,70.652,6.187
8578.274,72.574,76.052,6.602
8580.252,73.900,75.305,5.670
8582.226,72.160,72.081,4.805
8584.205,71.136,71.256,4.350
8586.180,70.799,72.075,4.400
8588.160,69.391,71.541,7.219
8590.136,68.414,70.228,12.435
8592.112,70.480,72.132,11.994
8594.093,69.696,72.722,6.015
8596.070,71.029,73.612,5.911
8598.052,71.758,75.524,12.834
8600.030,68.778,75.494,16.606
8602.013,71.388,71.345,10.707
8603.992,70.183,72.769,5.714
8605.972,69.954,72.883,5.424
8607.956,71.396,72.943,5.695
8609.936,68.733,73.039,6.461
8611.922,68.818,71.719,8.352
8613.903,69.525,70.634,11.676
8615.889,70.403,72.125,16.044
8617.871,70.133,71.498,21.605
8619.854,70.210,70.423,27.447
8621.842,70.212,71.486,34.994
8623.825,71.458,73.748,41.277
8625.814,70.774,73.166,48.557
8627.798,73.518,72.032,52.418
8629.788,67.909,71.469,58.277
8631.773,68.927,71.562,58.264
8633.759,70.147,71.331,54.636
8635.750,70.761,70.511,51.623
8637.736,71.581,70.416,46.998
8639.728,70.056,69.559,39.140
8641.716,68.613,68.191,29.730
8643.708,68.782,69.032,23.733
8645.697,71.867,70.029,13.346
8647.686,67.256,68.556,13.218
8649.680,68.712,67.777,23.034
8651.670,67.645,69.813,38.715
8653.665,71.062,73.570,46.784
8655.656,66.869,72.785,47.923
8657.652,69.347,69.475,54.211
8659.643,67.759,68.693,50.973
8661.635,69.900,68.867,55.228
8663.633,67.901,70.083,54.241
8665.626,67.062,70.894,47.399
8667.624,66.453,70.007,52.370
8669.618,66.248,68.501,43.571
8671.617,65.098,68.152,43.215
8673.612,68.021,68.644,41.365
8675.607,66.974,68.100,29.182
8677.608,69.228,66.305,34.418
8679.604,67.339,67.575,28.505
8681.606,67.580,69.201,21.009
8683.603,68.895,68.307,24.228
8685.605,68.834,69.659,17.967
8687.604,67.840,67.602,14.611
8689.602,68.024,69.138,16.359
8691.606,67.084,68.135,10.778
8693.605,67.373,68.107,9.757
8695.610,68.321,72.239,11.776
8697.611,71.205,69.921,8.703
8699.616,73.670,70.973,7.490
8701.618,69.502,70.261,9.908
8703.619,68.200,67.912,9.259
8705.626,67.942,68.228,6.981
8707.629,68.852,71.121,7.663
8709.637,69.159,69.513,9.382
8711.641,67.563,69.851,7.830
8713.650,71.611,70.230,5.413
8715.654,69.690,69.345,4.520
8717.659,68.801,69.993,3.999
8719.669,69.792,71.589,4.018
8721.675,68.904,67.939,4.341
8723.687,64.960,71.631,4.125
8725.693,62.001,69.856,4.149
8727.706,64.984,68.668,4.650
8729.713,68.700,69.936,4.822
8731.722,68.718,70.056,4.371
8733.735,69.852,69.868,3.899
8735.744,70.458,69.438,3.839
8737.759,69.637,70.200,4.053
8739.769,68.706,70.955,4.795
8741.784,66.989,70.930,5.680
8743.795,68.529,70.108,5.716
8745.812,67.841,68.687,5.257
8747.824,69.417,68.891,4.928
8749.836,67.223,71.273,4.759
8751.854,68.420,70.501,4.790
8753.867,69.872,68.859,4.983
8755.886,67.981,69.925,4.417
8757.900,68.910,69.326,7.715
8759.919,71.684,70.892,31.335
8761.935,71.655,70.091,81.793
8763.950,73.160,68.804,107.848
8765.971,71.384,68.597,69.730
8767.988,67.076,68.919,81.581
8770.010,68.620,69.536,137.539
8772.027,69.546,71.890,94.519
8774.050,68.821,68.192,19.407
8776.069,67.359,64.712,22.372
8778.088,69.627,65.940,76.366
8780.112,67.154,68.108,130.423
8782.132,70.105,65.667,98.085
8784.157,67.536,70.206,21.511
8786.177,74.120,70.970,5.530
8788.204,78.853,70.057,5.541
8790.225,85.015,71.444,10.701
8792.247,78.329,72.798,35.214
8794.275,72.015,69.218,47.249
8796.298,68.631,73.164,21.906
8798.326,67.832,71.243,5.432
8800.350,66.003,70.692,5.014
8802.380,69.256,72.643,4.560
8804.405,67.922,72.048,4.551
8806.430,68.029,70.479,4.329
8808.461,68.675,67.534,4.036
8810.487,71.699,66.508,6.746
8812.519,69.423,67.130,9.326
8814.546,65.216,68.358,7.291
8816.579,67.870,69.148,4.330
8818.607,68.822,68.434,3.970
8820.636,67.464,68.137,4.191
8822.670,68.011,72.256,4.546
8824.700,68.265,71.286,9.757
8826.735,73.936,69.282,72.321
8828.765,66.041,71.896,237.816
8830.801,67.719,68.978,235.770
8832.833,70.760,72.095,60.473
8834.865,66.806,71.040,27.712
8836.902,65.898,68.364,62.526
8838.935,62.518,65.748,101.310
8840.973,64.024,59.466,60.719
8843.007,60.490,49.989,10.505
8845.046,65.162,58.542,5.439
8847.081,64.482,62.474,7.668
8849.116,68.137,64.661,13.135
8851.157,66.427,67.467,29.295
8853.193,68.566,68.405,33.531
8855.234,70.235,69.477,14.828
8857.272,67.750,68.532,4.876
8859.314,64.842,69.241,5.160
8861.352,66.678,66.682,4.860
8863.391,65.655,64.050,8.226
8865.434,65.457,66.485,10.792
8867.474,72.278,68.989,28.201
8869.519,67.023,73.373,68.287
8871.559,72.241,74.991,59.242
8873.605,67.930,72.806,14.019
8875.646,67.805,69.669,4.278
8877.688,67.613,68.534,4.395
8879.735,67.127,67.653,3.549
8881.778,65.633,60.940,4.750
8883.826,64.008,56.688,5.809
8885.870,59.343,49.873,56.832
8887.919,60.000,43.438,180.985
8889.964,70.723,45.021,153.797
8892.009,65.772,52.226,33.392
8894.059,64.617,59.909,7.653
8896.105,63.455,62.338,6.379
8898.157,64.133,65.423,7.617
8900.204,68.023,67.475,8.256
8902.256,68.068,66.103,12.835
8904.304,67.263,69.316,62.737
8906.357,67.705,68.482,87.151
8908.406,69.111,69.536,39.228
8910.456,67.519,72.641,10.460
8912.510,69.055,71.848,8.979
8914.561,72.282,68.224,5.835
8916.616,68.329,73.361,6.165
8918.668,74.746,69.170,30.013
8920.724,69.182,71.816,145.760
8922.776,66.279,73.118,213.675
8924.829,78.581,71.477,87.267
8926.887,79.219,72.568,12.107
8928.941,75.485,73.077,9.487
8931.000,70.548,70.487,9.271
8933.054,67.325,71.812,7.355
8935.114,68.034,72.135,6.011
8937.170,71.037,70.986,6.749
8939.226,67.931,71.840,6.730
8941.287,66.634,72.832,6.070
8943.344,69.360,71.410,24.206
8945.406,74.928,72.624,70.466
8947.464,73.177,72.978,61.684
8949.528,77.020,71.264,17.099
8951.586,70.263,69.661,5.645
8953.646,67.182,69.003,4.453
8955.710,67.867,69.637,6.458
8957.771,70.520,71.534,39.725
8959.836,65.659,71.668,144.162
8961.897,64.221,71.491,141.625
8963.964,73.413,73.604,42.768
8966.026,72.559,74.866,7.169
8968.089,75.053,72.823,5.375
8970.157,70.606,73.580,5.237
8972.220,68.760,75.224,7.053
8974.289,68.274,74.932,8.007
8976.354,71.930,73.932,6.391
8978.424,71.985,75.979,4.962
8980.489,70.356,75.678,6.284
8982.555,69.814,72.829,7.649
8984.627,72.315,73.505,8.689
8986.693,70.691,76.096,10.229
8988.766,71.741,75.358,31.464
8990.834,71.194,73.544,59.922
8992.907,70.373,74.916,38.402
8994.976,69.130,75.122,10.681
8997.045,72.659,73.720,6.675
8999.120,68.589,72.272,6.658
9001.190,71.625,71.981,35.038
9003.266,63.957,72.107,101.736
9005.337,71.689,69.459,88.938
9007.413,65.385,67.708,18.333
9009.486,65.445,63.715,4.439
9011.558,59.664,58.314,4.350
9013.636,60.366,56.224,3.651
9015.710,61.283,59.032,3.784
9017.789,69.742,63.882,3.218
9019.863,66.167,65.033,3.552
9021.943,66.653,67.443,5.025
9024.019,65.998,69.620,5.418
9026.095,67.705,68.111,4.475
9028.176,67.339,69.073,4.564
9030.253,71.976,71.800,5.726
9032.335,72.148,73.771,6.090
9034.413,71.951,71.753,5.014
9036.497,73.019,69.578,4.809
9038.575,73.088,70.820,16.962
9040.655,73.583,69.649,31.237
9042.740,71.108,68.632,20.527
9044.820,69.859,73.933,7.109
9046.905,73.129,76.266,6.460
9048.987,73.267,74.110,13.618
9051.073,74.759,74.175,45.679
9053.156,71.340,77.081,50.660
9055.238,74.833,73.539,19.377
9057.326,74.065,73.778,6.070
9059.410,72.035,74.656,6.160
9061.499,72.954,73.329,4.728
9063.584,71.258,71.450,4.196
9065.674,73.289,70.337,5.522
9067.759,74.400,69.021,6.544
9069.850,71.873,71.734,7.366
9071.937,74.538,74.535,7.957
9074.024,73.636,74.055,6.440
9076.116,73.767,72.128,4.682
9078.204,74.720,73.612,3.852
9080.298,75.626,75.109,3.705
9082.386,72.539,75.673,3.888
9084.481,72.371,74.578,4.259
9086.571,72.957,73.716,5.065
9088.661,72.144,75.168,4.504
9090.757,71.037,76.338,4.022
9092.848,72.424,72.329,10.809
9094.945,67.221,72.384,18.586
9097.037,72.473,76.046,15.033
9099.135,71.936,78.054,6.154
9101.228,69.407,75.777,5.710
9103.322,73.915,73.614,18.554
9105.421,82.222,76.097,27.657
9107.516,75.705,73.724,18.217
9109.616,69.843,71.552,5.417
9111.712,68.867,72.621,3.305
9113.813,68.969,74.770,3.981
9115.909,69.622,76.180,3.428
9118.007,71.082,72.566,3.086
9120.109,68.333,70.532,3.129
9122.207,73.082,74.992,3.107
9124.311,71.107,80.157,2.991
9126.410,70.515,79.035,3.369
9128.514,72.023,76.737,3.232
9130.614,70.055,76.034,2.878
9132.715,72.291,76.641,2.882
9134.821,72.749,78.749,3.313
9136.922,76.194,79.295,3.954
9139.029,72.266,77.392,4.382
9141.132,74.427,79.057,3.886
9143.240,78.073,78.170,3.293
9145.343,72.933,76.864,3.568
9147.447,77.224,77.572,3.493
9149.556,72.173,78.350,3.297
9151.661,74.190,76.831,6.361
9153.771,75.584,76.030,12.041
9155.877,76.368,78.176,14.471
9157.989,71.511,79.564,8.862
9160.095,71.117,77.254,7.994
9162.203,70.942,73.349,14.544
9164.315,69.891,73.005,16.314
9166.424,71.655,77.640,9.564
9168.537,70.238,78.232,3.616
9170.647,74.598,80.641,3.845
9172.761,73.943,82.103,3.694
9174.872,73.804,80.849,3.450
9176.982,68.660,79.203,3.858
9179.098,70.179,79.014,4.128
9181.210,72.001,76.900,4.028
9183.327,67.490,77.366,3.954
9185.440,71.106,79.047,3.837
9187.558,70.917,80.290,3.640
9189.672,74.435,80.502,3.324
9191.786,71.198,78.687,3.061
9193.905,76.535,77.082,2.972
9196.020,71.555,78.963,2.973
9198.141,72.979,80.609,3.005
9200.257,75.481,79.849,3.088
9202.378,75.596,78.655,3.221
9204.495,70.418,79.932,3.466
9206.613,76.713,81.254,3.838
9208.736,73.886,80.484,4.352
9210.854,75.466,77.979,4.866
9212.978,75.706,76.816,5.389
9215.098,72.892,78.364,5.989

